Mitigating Illumination-Induced Domain Shift in Night-Time Pedestrian Detection for Intelligent Vehicles using Annotation-Preserving Diffusion Augmentation

Night-time pedestrian detection remains challenging because labelled night-time data are limited and large illumination differences make daytime-only trained detectors unreliable. Latent diffusion models (LDMs) provide a powerful basis for image-to-image translation and cross-domain augmentation, but their effectiveness in safety-critical perception depends on whether detector-relevant objects and local semantic structure are preserved when translating between source and target domains. In this work, we present Contrastive-SDXL, a day-to-night augmentation framework for night-time pedestrian detection built on SDXL-Turbo and fine-tuned using Low-Rank Adaptation (LoRA). To preserve semantic correspondence between daytime inputs and translated night-time images, we introduce a patch-wise semantic contrastive loss guided by a pretrained DINOv2 encoder rather than generator encoder features. Multi-level DINOv2 self-attention maps enforce both local and global semantic consistency, while an object consistency loss explicitly encourages pedestrian preservation. Contrastive-SDXL produces realistic night-time images, achieving a Frechet Inception Distance (FID) of 22.5. Detectors trained with our synthetic images obtain a 6-7% reduction in miss rate compared with a daytime-only baseline, approaching the performance of detectors trained on real night-time data. These results demonstrate that consistency-driven diffusion augmentation can effectively support safety-critical night-time pedestrian detection.Specific

==> csv_data_umap1.csv <==
UMAP1,UMAP2
16.587933,9.439658
10.0421095,-1.8908688
11.631901,9.52822
16.12471,9.104595
13.989127,10.454311
13.912745,10.587741
15.65297,10.248254
12.549702,12.192254
12.431978,10.258845
15.838489,9.159119
16.085854,9.963413
14.061517,12.438123
13.874172,12.820481
13.295159,19.942629
12.921607,10.5128145
11.741254,9.298855
13.906143,13.361736
16.249535,9.725628
16.391619,11.121511
13.738833,10.21695
14.341686,9.296003
16.710312,9.725086
5.4416556,10.730574
15.063895,10.220829
12.659301,10.2214575
13.645333,8.989689
16.152233,10.588057
13.71856,9.562663
16.693058,10.1044445
13.522683,10.289199
14.276735,13.050834
15.155403,9.233496
16.62544,9.880341
12.205144,13.069644
13.317052,9.079491
14.038724,9.282413
13.639115,10.406139
12.510512,10.565206
16.561337,9.668288
16.137423,10.410281
14.780146,9.631937
15.873265,9.419734
11.688956,9.759451
14.019924,12.571119
12.642933,9.878684
14.223664,13.121491
15.299147,9.673651
11.921265,10.742455
16.765429,9.484453
12.794202,10.791465
13.222153,11.021624
12.982842,12.4266615
13.26123,10.188013
11.693309,9.5065975
16.35637,8.746058
13.223026,10.942873
11.7065,9.320949
10.035947,-1.9035543
15.002531,9.018639
13.657625,9.748684
15.498997,9.748943
13.792074,11.801209
14.9883585,9.301428
12.425044,8.896702
16.678608,9.506541
15.154178,10.0641775
13.444306,11.927887
13.211794,8.9403925
16.176226,9.353087
15.585342,9.193762
12.852388,10.1720295
13.136511,10.996428
14.73837,12.009292
12.122576,10.327076
15.7959175,12.120336
12.390161,11.054876
15.269148,11.454781
13.058815,10.633721
14.830076,10.466638
15.0557375,10.638098
14.513074,11.664312
14.561349,10.38395
13.669509,10.682316
13.646851,13.728546
14.154704,9.125355
16.668756,9.766463
14.646618,9.832197
16.005255,8.636332
15.203723,10.208173
16.008604,10.226578
15.432613,11.362088
16.382677,8.685124
12.946772,13.132017
16.172445,9.081225
15.556709,9.004906
12.8084,10.177616
15.7772045,12.109711
13.052656,10.904939
12.214167,10.3860235
15.406945,10.052559
12.874654,9.050588
13.1418705,13.467209
14.268611,10.042283
14.719169,9.848062
13.441052,12.64415
12.868515,10.381079
15.876863,9.517538
11.911747,9.402668
5.4667788,10.689161
16.416422,10.484641
15.222076,9.361444
4.553878,10.881095
13.817232,13.384491
16.819515,9.432225
16.775797,9.7184305
15.548086,9.139369
13.604015,13.726573
14.105313,13.120144
16.668425,9.844986
14.747522,9.723974
11.977614,10.863723
6.11896,10.032381
15.368705,11.50831
14.453491,9.897805
16.151905,9.140876
16.09305,9.205739
13.838118,10.128128
14.99907,9.009777
14.312219,10.597669
12.064965,11.193574
13.445736,13.446723
11.478685,9.333072
14.095314,12.718815
16.286798,10.307409
11.130305,10.29225
15.941795,9.444117
12.785083,10.12922
11.841308,11.986014
14.347556,11.183999
15.033904,10.253377
16.08463,9.344031
15.867842,9.260071
15.094886,9.299791
15.161084,10.21987
14.494887,11.074259
15.74621,9.255392
13.920043,9.338117
13.065164,10.826907
16.62707,10.0428705
15.903771,10.7368765
13.346666,9.579924
15.130465,9.022356
15.139017,9.219173
10.03708,-1.9008365
15.427266,9.179001
14.003839,11.967925
14.158416,13.128866
13.89424,13.027696
11.641555,10.376469
16.6846,9.675469
13.650869,13.534527
12.713309,9.355156
5.5624127,10.794116
16.07672,9.233609
16.25704,10.784703
13.544485,11.15626
13.293943,19.946394
16.250107,9.13803
16.633207,9.92644
16.09309,10.709066
16.347754,10.329661
13.267201,10.056966
16.402134,9.335604
12.431228,8.828929
11.59191,9.995532
15.221326,9.269372
15.702829,9.623788
15.735206,9.197196
13.30478,12.231775
13.974609,13.195136
14.545888,10.682966
15.968415,10.937404
13.175635,13.283241
15.65835,9.1527405
12.4436,8.894506
10.036477,-1.9018085
13.576913,12.674582
12.8893175,8.738991
16.675856,9.858439
12.494898,9.708703
13.297013,13.023922
5.328581,10.511392
12.857728,9.097617
11.245124,12.838651
16.49971,9.61749
11.700952,9.106151
16.27802,9.566939
13.74166,9.95316
12.863222,10.007105
15.405487,10.082779
15.683922,9.411725
5.4786053,10.170115
13.949883,9.183873
13.88601,9.916577
16.463402,10.0880995
14.003599,10.467876
13.868392,13.156036
16.377893,10.168012
11.72943,9.925456
16.345282,9.429818
15.927141,10.616604
15.067531,9.16959
12.440027,11.200296
16.231897,10.211268
11.330368,12.300497
13.8740835,9.4871435
14.996127,9.556744
14.531833,10.087463
11.906143,9.956853
14.164583,11.3056965
11.976339,10.609121
14.564112,9.83017
15.281285,8.998222
15.525239,9.281186
15.284347,9.437394
15.88366,10.3647995
13.126363,9.707418
16.593475,9.57221
12.859245,11.975018
10.032894,-1.9007148
15.806064,10.51812
15.740283,8.875359
13.414864,13.318485
11.823796,9.234625
16.288462,9.765835
14.991662,9.890095
14.0485935,10.27109
15.379399,9.224583
10.205685,2.6852486
16.59472,9.904241
15.663908,9.158584
12.472004,10.662668
14.22322,13.158839
15.0873,9.110929
16.021984,8.578097
13.487555,10.976071
15.547938,9.562216
13.29389,19.945517
11.175885,9.865342
14.421604,9.393197
13.818642,12.643281
12.889359,9.173779
12.648482,9.281653
13.50544,13.415481
16.66377,9.738636
10.194832,2.674571
16.55184,9.806554
16.654972,9.599516
16.07941,9.490299
16.633808,9.989917
14.461123,8.978227
13.621432,13.717085
15.844342,9.182604
16.747173,9.396903
15.749091,10.077384
13.361889,12.77903
14.034891,10.857718
16.634912,9.675224
10.142746,2.623004
12.666937,9.656068
14.638859,12.358972
12.368759,10.445548
15.516186,9.10279
12.246885,10.650152
14.283914,13.05797
16.41622,10.267368
14.378311,9.908586
12.869328,11.226248
15.146199,9.147314
13.62711,8.292233
16.320189,10.242293
14.320666,9.619681
12.735965,11.049619
14.617736,8.922857
15.399981,10.881717
12.189563,10.397549
10.036752,-1.8957119
12.766069,8.654954
15.30005,9.534808
16.68866,9.719798
13.779062,12.207808
16.63828,9.49708
11.161682,10.242754
11.883021,11.157621
11.741413,13.119862
13.784633,13.514522
5.3281894,10.571898
11.669365,10.5978775
12.378011,10.4610195
11.580912,10.527427
13.607067,8.306383
13.654236,9.701164
16.37376,9.307957
15.254189,9.824203
13.420417,9.747153
13.715403,10.342026
16.205877,10.161278
13.463653,12.207486
13.91779,9.63436
15.6770735,10.285821
16.686789,9.675487
12.988945,9.84343
13.880364,8.545614
14.231533,13.072534
14.868666,9.156052
12.497939,11.919513
12.819815,11.039071
16.29247,9.386228
13.801357,8.394767
11.85338,9.513654
14.789551,11.337007
16.399508,10.224166
14.657249,10.425044
15.001549,10.093735
16.111372,9.379887
15.699511,9.679336
14.3093605,10.06718
14.349029,9.259659
13.901041,9.490019
16.476492,9.513521
14.7183695,10.800613
16.132257,9.417371
16.59295,9.522422
13.932761,10.537399
12.874728,10.783548
14.168938,13.146276
11.463275,9.389418
13.156498,9.774722
11.196352,10.605915
13.204289,11.316438
11.7469845,9.653416
16.623213,9.784122
16.569271,9.742025
15.675574,8.897547
14.658147,11.609587
14.275573,12.497585
16.620523,9.605337
16.65186,9.854316
16.686827,9.591689
14.426445,9.795358
10.187597,2.6673546
13.781149,9.188835
12.380531,8.888048
12.134727,12.44121
14.142576,10.5419035
15.552082,9.236137
12.235107,10.9560995
16.171316,10.517618
16.116344,9.713147
13.218894,10.292337
15.823828,8.611343
13.584248,13.423406
14.391713,11.754678
10.158433,2.6382508
12.901668,9.647291
15.268707,10.910751
5.481105,10.142843
10.160316,2.6400118
13.876897,10.732897
13.734358,10.775448
15.268552,9.801703
13.641557,8.352486
11.692232,11.76805
15.389549,10.375298
14.1963005,13.12496
15.38739,9.044127
16.693546,9.833964
16.337797,8.760251
16.75098,9.657088
15.747775,10.363671
16.64245,10.124004
15.784735,12.109553
14.025778,10.374848
16.29933,10.209968
12.871013,10.066674
16.585913,9.676037
14.231703,9.324967
15.329236,9.23163
14.16424,11.68273
13.026592,8.679737
15.456933,9.956555
12.797058,11.170247
10.050728,-1.8859804
15.8608,12.175548
14.2065935,11.71144
15.5086775,9.460884
16.730515,9.979841
15.72668,11.472347
15.1445675,11.174272
11.091291,10.316661
11.659366,9.987082
12.795633,9.16583
16.452318,9.309284
16.213617,10.461615
14.308129,10.967586
13.534075,8.8818245
12.554152,11.134085
14.846349,9.83728
16.341345,8.757477
14.430565,11.774087
16.459913,9.820542
13.506423,10.340413
12.363023,8.85904
15.789076,9.445736
13.806901,9.800485
13.733478,10.140167
13.715112,13.429393
15.941837,9.204195
13.1819315,8.889268
14.620502,11.212109
14.335987,11.556805
13.272829,8.92191
15.52526,9.495472
15.925015,8.672384
14.655167,10.594737
15.917222,10.133543
12.772358,10.029684
14.815736,11.151987
12.260965,9.140136
16.299446,9.091321
16.381157,9.781108
14.68555,9.0149
15.184967,10.101044
13.06578,10.044325
13.5793495,10.093471
16.516375,9.359277
14.610175,9.922983
15.214775,9.819273
12.444942,10.499002
12.033661,9.539596
13.278938,10.6672945
15.621184,10.440098
14.852086,8.994534
13.793692,11.213338
16.749735,9.889793
14.824155,10.132917
12.768476,10.638044
16.413786,9.5049925
13.211763,10.613399
13.129372,10.354122
14.101929,13.109677
13.50217,13.501536
10.169167,2.6485033
14.901388,10.044109
13.837789,12.093515
16.534033,10.181677
13.815403,10.980975
15.666019,9.269167
13.729564,13.42007
10.012596,-1.926532
13.622619,8.264866
13.158919,9.443983
13.805134,9.87495
13.293597,19.948664
13.136288,11.31988
15.163012,9.676134
15.922717,10.497805
15.351198,9.903068
15.523816,9.142339
14.25767,9.998452
14.021297,10.5944395
13.617532,13.180906
13.616529,13.5458765
15.052353,11.441386
14.294238,10.186948
15.206544,9.120731
14.294688,13.086827
15.082517,9.03095
15.32001,10.147962
16.64998,9.714457
13.773126,10.039916
14.321586,10.164884
14.45388,9.358669
15.688779,9.33367
11.656958,12.145411
15.945478,8.652001
13.706747,10.06033
15.6971,11.271735
12.882525,9.375109
14.905279,10.105425
11.562206,11.952757
16.251488,9.228767
13.91421,9.871006
16.623304,9.70698
13.935506,10.077327
13.317529,13.1238
5.432159,10.695905
13.446709,13.08188
16.301989,9.396937
15.4282055,9.340956
15.295445,9.251763
15.37835,9.09551
12.655604,9.968056
15.400226,9.212584
14.470179,10.8831835
13.432441,11.875772
15.3938,9.035747
15.700029,9.383843
13.984443,9.891925
13.9007845,10.5085535
13.70737,13.156628
14.939839,9.442509
16.635208,9.940157
15.902329,8.625687
14.256038,9.918797
16.468538,9.827777
16.323887,9.605494
15.471347,10.554515
16.39512,9.444126
15.185964,10.216827
15.779033,10.077469
13.802798,13.407899
16.630268,10.121228
16.480816,9.453501
15.883813,9.061032
11.946722,10.731115
12.894912,9.184999
14.822499,9.834032
11.895467,10.582711
14.156001,10.855686
13.226221,11.369516
15.559878,9.139198
12.57279,10.662246
12.703548,11.221785
14.168596,10.099601
12.406353,11.151645
14.0373745,10.304566
16.633352,9.741626
12.352364,10.953101
12.784199,9.934427
14.603133,9.593517
16.304905,10.107339
15.507487,9.511727
12.780297,9.349767
13.279975,8.685457
16.517353,9.569158
12.789595,9.2626705
12.970105,8.779958
15.322734,10.091116
11.985679,13.175193
14.098083,13.056225
13.583939,8.824382
15.327668,9.0148
13.396008,10.8221445
16.476517,9.985098
13.862856,9.214097
13.205625,13.064195
15.932201,9.475742
15.612615,9.23467
14.395625,13.009405
13.620005,13.704487
14.6344185,8.957355
13.724313,13.368157
15.558752,10.398469
11.587994,9.700766
15.624535,9.19454
13.59137,12.724836
13.638966,8.2779
14.56013,10.014274
16.415737,11.12324
14.478459,10.2624
14.040886,9.106337
13.146128,10.787448
15.046515,10.458624
12.359623,10.981363
15.470132,9.976664
14.5399685,10.623841
16.22077,10.43028
16.636711,9.923585
15.167668,9.090008
15.63696,9.787552
11.448628,12.992935
11.153641,10.239303
13.388185,10.805802
16.592384,9.802763
12.783895,8.686507
10.036457,-1.9024503
15.764391,10.413335
15.185393,9.072654
13.607779,12.994469
15.923839,10.033175
15.051962,9.059031
14.555976,10.340406
16.741058,9.50889
13.816578,9.404556
13.310817,10.13085
13.438667,9.741161
11.724769,9.51514
15.4074335,10.162401
13.207721,9.814628
16.436235,11.120951
14.599459,8.863176
14.909713,11.721607
13.768794,10.613148
11.498198,10.088829
16.7115,9.610441
13.823129,9.390415
16.549997,9.4732685
16.335924,10.045182
15.837021,10.345629
16.675087,10.018676
14.140884,9.538305
14.228486,11.960716
16.059984,10.307915
14.227404,10.178388
15.302019,11.592794
12.334543,9.632568
12.710611,10.105472
12.877926,9.167984
16.27256,8.789319
6.303032,9.981573
14.444688,9.761462
11.372131,10.674407
16.515205,9.910698
16.548218,9.478127
15.470316,10.444661
12.020666,9.509387
16.236507,10.13028
10.036333,-1.9028586
16.08523,10.595806
14.618979,9.199093
16.521334,10.230241
14.5690155,9.862377
14.25811,9.324322
12.858384,9.898771
12.19866,10.682351
15.166563,9.826594
16.028643,9.0770645
11.176466,10.337765
13.679894,8.413118
16.64528,9.589834
12.321754,9.591596
16.425186,9.442204
13.736488,9.849004
14.6048765,10.867238
13.530625,12.441962
11.769442,9.950569
13.088385,10.700326
11.842754,10.222375
12.943556,9.566363
15.16618,11.68576
14.33415,9.107377
14.170368,9.283649
15.2496395,10.000848
13.10902,8.835545
15.592771,10.011483
11.836572,11.877288
15.467477,9.618482
13.325733,9.451574
13.856217,8.418462
15.072804,9.837169
11.772801,10.834666
13.828718,13.5850525
14.803104,10.462892
12.622914,9.430442
15.628113,8.96192
11.955265,10.404224
14.254959,9.044274
13.309553,10.610758
12.831015,9.5584135
14.042501,9.207959
15.20503,9.094892
11.936047,11.348903
16.684536,9.428076
14.786347,11.645057
16.045328,9.23419
15.749064,12.139914
15.781359,8.802412
14.784452,10.169946
16.523268,9.513519
15.001903,9.694984
15.080049,9.784526
16.429407,11.1230345
11.752589,9.420569
13.7128725,13.430293
12.620127,10.693318
16.4394,11.1049185
14.836555,9.123106
15.0059805,10.454502
16.794598,9.738791
16.454378,9.43789
15.77672,10.470083
15.341119,9.824322
13.933707,13.310888
15.29706,9.767583
13.600605,10.240994
13.568096,10.632994
14.326967,9.581021
14.068706,12.463444
15.595406,9.377378
11.781211,9.201786
16.669556,9.578108
13.313371,13.534946
11.503104,12.732137
14.0199175,10.472321
15.762835,10.207157
16.3369,10.118108
13.155704,10.724409
5.4344726,10.401074
13.165287,9.2879715
13.532914,11.041843
15.9390335,8.680015
14.659582,8.907588
12.7294235,11.154716
16.695583,9.491156
13.581121,9.156708
15.568581,10.228533
16.652739,9.690912
16.442535,9.531614
10.12937,-1.7923088
14.204546,12.134533
14.834048,11.885326
11.789621,10.572305
13.639718,12.06503
14.696383,11.459138
12.890497,9.594554
13.903544,13.221062
16.260796,10.243611
13.730067,9.175475
5.5041614,10.209693
13.510211,12.206656
13.817523,10.394184
12.410413,9.642331
14.30287,10.751584
15.165005,9.282401
6.7197957,10.5585375
16.736465,9.932937
13.294363,19.943802
16.065313,9.455257
13.461492,10.559032
12.427592,8.909185
13.643202,10.628757
13.344498,10.863615
16.148756,9.064355
16.603498,9.723897
12.906246,8.782249
15.906508,9.229547
13.074369,9.610746
13.930565,8.610138
12.108684,10.459295
13.171883,8.409047
15.420443,9.981129
13.185397,13.352128
12.943351,13.220174
12.5120945,10.203277
11.782289,9.215063
12.525102,10.7162485
11.6623955,9.708073
12.243401,10.759552
12.98183,9.929592
16.026825,9.321995
13.006877,13.301114
12.020704,11.423777
14.093881,10.967571
12.156201,13.332846
14.757278,9.851126
13.503556,8.922106
13.294481,19.945026
11.862488,10.820604
11.709647,10.896314


==> csv_data_umap2.csv <==
UMAP1,UMAP2
15.083473,10.563441
11.4649315,13.273383
12.16662,9.67958
13.84099,9.267236
14.997522,11.886433
15.69558,10.764317
14.156968,12.543165
13.773624,12.635249
12.458917,13.514166
12.887285,11.104876
12.692519,12.519189
13.284533,12.128774
12.914036,11.497241
13.150696,11.963839
14.875061,11.120543
15.980174,9.942893
14.842762,11.693143
14.162826,11.894127
15.034974,11.482226
13.386147,11.887829
12.476077,10.079422
15.701478,10.998561
13.769232,12.0588875
11.397578,12.652277
13.808251,9.395486
13.347013,12.994677
11.465063,11.944641
12.357698,11.851162
14.700585,11.467345
11.168577,12.565826
14.855504,11.0502
12.673271,9.836593
12.997176,11.829438
11.817985,13.027251
14.863713,10.307576
13.715179,11.15277
11.493525,12.9727545
12.943941,8.924779
15.571242,11.080875
16.280691,10.445991
14.360204,11.445048
12.660003,9.903041
13.971226,10.017824
14.509822,11.242271
15.761933,11.194425
13.148983,9.411118
12.493307,12.720448
12.47801,10.399723
12.279439,12.395746
12.886961,12.905598
14.920397,11.173791
12.357474,9.361693
12.266401,11.29069
13.2102995,11.104947
15.020425,11.2315235
13.628776,10.874647
12.058135,11.878388
13.431278,10.553557
13.271486,12.843438
13.969838,11.385888
13.233857,10.11366
15.42175,10.241486
13.595989,11.587295
13.072057,10.017131
12.025842,12.404267
15.067732,11.413046
12.593086,9.993306
13.083753,11.658088
14.763064,11.171305
10.727356,13.51747
12.669398,12.53573
12.561618,13.562097
14.547987,9.876874
15.952429,10.931913
13.522508,11.568696
12.196046,11.899269
13.768757,11.192275
12.1557865,9.440807
13.225819,11.10947
12.392092,11.917606
13.323341,12.7800865
11.815578,14.003302
14.695247,10.15021
12.142965,10.793728
15.306883,11.220927
11.998055,13.03315
12.039216,12.498618
13.534128,13.226782
14.487931,12.113234
12.773917,12.612657
14.248631,11.267436
12.998519,13.413536
13.181545,12.738167
13.134977,13.529552
12.784427,11.978297
13.443952,12.07327
13.0497,10.731553
12.345605,9.45344
15.524661,10.286927
12.815187,12.795443
11.64853,12.857315
13.233403,13.397447
12.42842,11.388748
12.931759,13.305356
14.085944,11.61835
13.614242,10.561179
15.145351,10.580706
16.064873,10.890525
12.962869,13.471073
12.444257,9.276758
12.596399,12.808422
13.345428,13.293767
14.896654,11.14458
12.651602,12.807399
12.808666,11.762981
12.35283,12.754136
14.060111,9.357561
13.400331,13.408662
12.734212,11.618904
12.336717,11.27881
13.627337,11.8039255
13.377226,13.164313
13.797606,11.010298
13.656101,11.080482
13.300565,11.327341
15.597291,10.627376
12.566228,12.872505
14.315118,12.076599
13.479126,10.932619
14.205005,10.393202
13.102479,13.309307
12.431977,13.030516
14.640336,9.83433
14.940862,11.334144
11.473521,12.486656
13.430149,13.35741
13.145552,13.29965
13.51262,11.346137
14.167967,11.715158
15.811501,11.0259285
13.10625,13.2242
13.481553,11.728732
8.245673,9.185232
11.986141,11.998379
15.210652,10.75764
12.128762,11.245465
15.044297,11.654707
15.934016,10.79319
11.961167,11.770425
13.285508,11.231917
13.660083,8.999744
13.766681,12.6129875
11.767682,11.849575
12.306517,12.668894
12.920889,12.478559
15.710654,11.068405
11.503486,12.656564
12.577991,12.681506
13.528484,13.4907255
13.983591,8.7147665
12.878148,13.435355
12.514284,9.696108
14.072543,9.584859
14.0961895,12.158666
12.228051,12.075419
13.01851,12.058595
11.504175,12.376719
13.737125,12.092657
13.555992,11.615723
13.996962,9.329691
15.548794,11.286492
14.198572,11.480432
12.576482,13.53699
13.115858,11.089371
14.276153,12.620177
11.843476,11.650178
10.639998,13.519066
13.406514,10.933578
12.839253,11.882381
15.823597,10.734799
12.28718,11.385632
11.9682,12.217095
13.805877,12.87578
15.293919,11.517775
14.73776,11.378488
13.023738,12.119968
14.094976,11.840486
12.873908,12.924859
15.350146,11.094007
11.379928,12.558949
13.911549,12.130713
8.215724,9.211669
15.593518,10.369034
12.991393,11.037156
12.297829,9.978948
12.457616,12.301277
12.312781,12.848237
11.873135,13.947402
12.814038,10.789188
12.619819,9.699188
12.18384,12.803575
11.491124,12.8215885
13.603721,10.810032
13.914817,11.576882
13.840308,10.190031
13.519133,13.229254
11.001309,11.462916
11.915318,13.070199
12.987524,12.622097
13.641089,12.053201
12.524375,13.55445
15.6212015,11.195253
12.079319,12.655983
13.406747,9.799175
12.488949,13.260651
12.718888,9.770601
13.392413,10.636174
12.929816,11.948038
13.234576,11.240838
13.437694,11.0314865
12.023616,12.502979
14.6594305,11.767804
13.239498,9.79957
13.314807,10.561806
12.42102,11.580309
11.28532,12.67677
15.036096,11.26331
14.334108,12.781795
15.608323,10.913933
15.202035,10.4591255
13.666193,12.775639
12.599161,9.669577
13.432765,11.894274
13.1430435,9.969967
15.667346,11.214529
14.2824545,11.013746
15.17816,10.949885
15.608052,11.283307
15.150829,11.515155
15.252087,11.033625
14.264104,11.555787
13.057713,11.506407
15.187718,10.66438
11.271157,12.675006
12.453755,10.171322
12.8391,12.86931
11.278791,12.804461
13.333689,12.552821
13.584767,11.811663
12.5571165,12.4278965
14.859197,11.595399
13.243396,12.940794
12.291202,11.084424
12.898033,13.01512
15.039382,11.566927
13.459918,11.705746
13.075412,9.282481
14.240127,11.588941
12.779716,11.868412
15.164173,11.137949
12.354171,9.735398
14.066238,9.231615
11.787413,12.324902
14.173453,11.630741
12.50929,10.53269
11.570488,12.368366
13.757468,12.216183
12.362708,11.882709
15.260089,11.156461
15.729414,10.488334
11.285035,12.402208
13.883965,10.302886
11.936693,12.052383
12.162987,11.7884445
13.363607,13.418351
13.769036,10.973498
11.527971,12.887177
15.616353,11.073278
12.163883,12.921276
14.936845,11.842021
15.549537,11.068599
13.512846,13.145156
12.563104,12.656442
12.042869,12.2852955
12.291068,12.758153
12.207821,10.127828
15.513864,10.750365
12.0971775,13.595549
14.028835,11.8463
13.362045,11.024584
13.179478,13.256556
14.061455,12.584806
13.151457,13.377519
11.836657,14.023194
14.069135,11.600429
15.882159,11.028856
13.114214,10.052003
14.02924,9.291928
13.107833,10.542157
15.190841,11.040311
12.81969,9.769535
8.270549,9.25656
13.784776,11.990629
12.242386,11.315794
10.689478,13.59673
12.906259,12.686297
14.433681,11.470385
13.013153,9.448237
15.3003235,11.472747
14.866607,10.317734
12.818219,12.6297655
12.263557,13.359926
11.837517,13.964418
11.091409,11.473822
12.097688,13.478569
13.11788,13.048599
12.378554,13.20177
13.608982,12.870022
15.607724,11.1509905
15.4510975,10.702342
13.849213,12.0392
13.154793,10.145315
13.12688,11.922445
12.882289,13.343406
14.104135,11.406318
12.096651,11.669165
14.011305,9.793847
11.717243,10.678454
12.35333,12.599107
12.403659,12.641341
15.886042,10.242404
12.215422,12.143553
11.579327,12.402012
11.781305,12.672949
12.681181,13.411704
15.763507,10.940976
16.05175,11.02048
13.397196,13.362611
12.635567,9.910292
14.960058,10.4104185
12.23024,13.098038
14.031668,11.384334
12.124134,11.607091
15.617042,11.151044
11.693483,12.423449
11.807521,11.932279
15.179333,10.767981
11.960575,12.226895
15.828972,10.72179
12.169557,9.994552
12.699557,9.464686
15.23619,11.321122
14.320151,10.832539
12.092712,13.504003
16.23138,10.355226
13.421849,11.954723
12.5515585,11.662866
14.875093,11.400615
14.14635,9.465479
14.051719,10.15309
14.318524,12.18554
13.620002,12.457509
10.661149,13.542985
13.334121,11.668668
13.566731,10.111156
14.029665,9.893514
11.277843,12.732472
12.792156,10.364663
15.287125,10.863883
15.487601,10.235429
13.975492,9.734984
12.399796,9.665789
15.376407,11.344983
14.093524,9.509334
12.285075,12.956186
14.2621155,12.037476
13.759921,12.706057
12.398203,9.350551
13.764032,12.783648
12.339581,11.921473
11.993859,12.1314945
12.093321,12.089507
12.38324,10.020828
10.661531,13.543021
14.880792,11.562151
13.736073,11.7518
14.373963,9.763705
14.574072,12.039049
12.100187,9.530222
12.990026,12.470657
13.748082,11.303293
11.70695,12.098465
13.185046,9.8518715
15.157674,10.275325
12.157136,12.23696
15.954029,10.8574915
14.09496,10.164773
12.6810055,12.527932
13.503501,11.590347
14.088632,9.784213
11.050665,11.510506
12.039021,12.8956175
12.420282,9.26711
13.385661,11.417493
12.604739,12.17796
13.329147,13.345699
15.551408,11.145673
13.097682,12.54336
13.0206375,8.938109
12.44037,12.740102
14.323068,12.526243
13.332337,9.618149
12.80727,12.405014
11.022005,11.522844
12.29609,11.3994665
14.456825,10.657394
15.101727,10.8111
10.694146,13.567313
15.436022,10.747901
11.890575,12.4475355
13.424145,13.026521
11.384223,12.404529
12.227352,12.927149
12.607628,13.5718
12.551661,12.304255
11.977378,12.404466
13.733209,9.100238
11.922968,12.150565
11.595957,12.672091
13.5105505,12.391495
13.968711,10.488228
16.27162,9.230136
13.125048,9.395999
14.960123,10.503019
15.230563,10.858408
13.151294,11.467681
14.657763,11.044919
13.821663,11.394466
13.949984,11.669118
3.1186154,9.488086
12.2202215,11.88529
13.1394205,9.0371685
15.455801,11.323698
15.444267,11.217611
13.048265,9.4325905
15.011437,11.157724
14.295222,12.113482
12.019023,12.79097
14.04036,12.339366
15.61249,10.8792715
14.532523,11.315623
12.8483095,10.421642
13.664629,11.406317
12.549038,10.622912
15.740361,10.374647
13.937999,10.639351
13.459714,9.007563
14.405394,11.261611
12.99213,9.552628
12.568944,12.996417
13.504538,11.494496
14.703342,9.491627
12.686666,9.693992
13.297199,11.199664
15.048773,11.473936
12.864951,8.839433
12.496147,11.864273
13.209116,13.284774
11.56851,13.284334
12.1077795,12.22987
12.447818,9.322557
14.380442,11.387106
15.85041,10.318585
14.097387,10.685331
14.126425,11.426703
13.675083,12.979177
15.145777,11.283934
15.580224,11.007371
13.870502,9.66114
12.946074,12.849901
11.358779,12.641526
14.148136,11.847285
15.41574,10.213552
11.820178,12.138566
13.327871,10.531065
15.948295,10.811288
11.917325,12.219255
12.480052,12.3391485
11.925511,12.462652
15.271981,10.689411
11.853105,11.813909
13.419372,9.07964
15.580775,11.085373
14.209217,9.701604
13.583393,12.342134
15.479426,10.197761
12.241002,11.985174
14.206669,9.61509
12.3783455,11.503123
13.843879,10.333122
12.757005,9.660947
16.074024,10.511554
13.487271,11.495656
12.464429,11.279063
12.050471,12.501204
15.311527,11.289319
14.997952,11.351055
12.918577,13.51616
11.830472,12.337582
15.21728,11.303082
12.459496,13.364913
14.084537,12.295066
12.221026,11.635975
13.097306,13.26063
12.20965,11.108978
12.634158,13.617779
12.984536,11.6892
11.909561,13.9133
12.864689,12.779903
13.341812,11.166003
16.328264,10.323802
12.537517,12.111125
12.983436,12.695717
16.01638,10.748686
14.435058,10.676639
12.86207,10.20842
15.011031,10.946563
15.220505,10.54649
14.070722,10.348661
15.301261,11.1712
14.606379,11.5621805
15.124317,11.309474
12.9582,8.886504
14.253965,12.156138
13.6228075,11.43363
12.224859,12.913428
13.617375,10.980399
14.903012,11.06858
12.173985,13.564148
14.805803,10.402476
12.582259,13.573495
12.223968,13.4057865
12.500711,11.983921
12.27892,12.655
14.482834,11.285118
15.797279,11.187573
12.119868,13.252938
13.732022,10.801784
14.269417,12.943206
15.250933,11.34035
12.365206,12.773468
12.270789,9.664745
14.456455,10.506729
14.051064,11.585994
13.92039,12.227284
15.57285,10.883843
13.192268,12.216807
15.464754,11.296105
15.314016,11.24502
13.339757,10.833983
11.089128,11.460719
13.507994,12.806518
15.686665,10.863446
15.237917,10.944279
13.748586,9.793772
14.749542,10.413865
13.873125,9.345257
15.14605,11.191289
15.245058,11.222789
12.458768,13.013426
14.862707,11.459043
12.811836,10.291652
13.251836,11.383668
11.809481,10.713513
12.774846,11.014903
13.493218,10.382584
14.097633,9.479489
15.43385,10.990848
13.942233,11.528598
13.059749,12.923809
13.670038,9.078142
13.047862,13.396633
12.600947,11.82587
13.875493,11.1257
14.351289,12.0070915
15.059994,11.070498
12.912365,11.984846
12.1006975,11.931479
12.125268,9.926287
12.666767,12.832608
14.301153,10.512202
12.71594,11.394146
12.051794,12.144358
15.644419,11.151461
13.03334,10.025708
12.161053,13.407634
12.500674,12.762553
13.229959,10.912581
13.449253,11.720192
8.215825,9.206606
11.823882,12.2152195
16.16725,10.6836
15.441444,10.944619
12.558586,11.455824
13.610726,12.667129
16.673052,10.004954
14.054728,12.488232
14.660959,11.373856
13.302964,10.197572
12.077486,10.786231
12.099645,12.329984
11.714045,12.131563
14.105628,10.261261
14.531344,12.064741
13.313865,12.844255
12.810267,11.790985
14.380533,12.379995
12.2966175,12.713487
15.290503,11.530158
11.340601,12.734562
11.924553,11.776432
13.545092,11.784633
13.313284,10.840414
15.2456875,10.087288
12.2195215,10.234631
15.948587,10.895161
15.898372,10.660807
12.879425,13.350649
15.235416,11.339638
14.025574,11.915523
13.063509,13.268393
12.544446,11.263959
12.634135,12.040392
12.949471,11.520509
16.614378,9.656806
13.167204,13.096247
12.054781,12.001087
12.982847,10.950272
14.684866,11.567988
14.466021,10.509547
14.340573,11.733616
12.865603,11.317739
13.515165,11.8278
15.985475,10.837324
11.635696,12.831152
13.997987,9.375158
15.570631,11.238751
14.105712,11.722437
12.7218895,11.897441
12.754453,12.281726
13.408403,9.610967
14.014235,10.357009
13.424257,9.394119
14.950633,11.811689
14.781675,10.606534
12.807873,12.558686
12.394263,9.954126
15.14828,11.192611
12.043141,13.07249
11.766776,12.335998
13.427209,11.171621
13.515222,11.278162
12.601118,12.162339
2.4827547,10.501806
12.503645,9.478791
15.525094,11.055965
13.594589,11.239378
11.759729,12.845534
14.719458,10.701283
8.216887,9.213445
12.34593,10.198358
12.914678,11.728629
12.138935,13.221954
11.829096,11.735008
13.596955,13.154674
15.346085,10.415572
13.953184,9.2173195
11.703647,13.041077
13.548312,13.137015
13.449332,11.770316
12.138291,13.239675
15.154861,11.109055
15.198491,11.088278
12.556424,12.405271
12.238102,12.823825
15.271391,11.316243
13.084228,12.642749
11.650092,12.155546
13.575462,11.439002
12.422784,11.2449
12.430629,11.096484
12.746386,11.8992605
14.19088,11.191047
13.219677,13.200324
11.297583,12.660012
12.821584,12.882468
12.585311,12.282474
15.378858,11.400919
14.523119,11.163384
15.007458,11.660423
13.089823,11.553039
15.215322,11.08636
11.80977,10.642873
14.989984,11.322589
13.740282,11.050592
11.99151,11.777819
12.518974,12.575902
14.1105385,9.8651285
12.32029,9.754475
12.222098,9.961923
15.326565,11.212487
14.199077,9.921099
11.91782,12.453424
15.159259,11.242607
13.33739,13.407708
13.885888,11.067115
14.05085,12.924011
11.208152,12.275566
15.080051,11.118731
13.499287,11.340194
16.482138,10.145026
13.649712,13.109459
11.826257,13.9941225
12.513227,12.359258
13.490377,11.058846
14.56991,11.521668
13.580078,10.832766
12.205141,12.586781
15.193763,11.0155115
12.734252,10.47883
15.627113,11.051245
14.316496,11.413587
13.07771,11.464734
13.566163,11.887394
13.003414,10.512416
12.977476,11.487218
12.2055855,12.602887
12.329224,9.336853
11.196718,12.674256
13.454895,11.39354
14.686202,11.219855
12.532785,12.26219
13.433496,11.917872
15.166769,10.814389
14.928736,11.851887
15.564296,10.789722
13.102173,11.573965
15.044855,10.984523
13.2684,12.177763
15.328691,11.174775
13.269204,12.863428
14.014222,11.203543
15.353768,11.020701
13.680315,12.4586
12.730851,9.922493
16.134645,10.688583
12.300903,9.364345
12.011731,12.211695
12.600136,11.729631
13.491331,10.846334
13.835488,10.908772
13.777124,10.127684
14.595752,10.583336
13.483972,9.063914
14.87074,11.421205
13.344269,11.855548
15.952663,10.833823
12.304446,11.735066
13.48424,11.365368
13.6995535,10.758676


==> csv_data_umap3.csv <==
UMAP1,UMAP2
4.338296,8.894323
4.096218,8.256604
2.0080082,9.467158
2.0194755,9.816253
1.8628241,9.206914
3.6648922,10.981296
5.1510944,9.2959795
6.573139,10.301195
2.7338407,8.671174
4.242943,9.585963
2.586913,9.567706
3.7759564,9.737013
11.387316,11.317096
2.7980032,10.485903
4.5052485,11.059648
6.499275,10.2037115
3.5332773,8.855309
2.63493,10.280084
3.1800537,9.0610695
3.7730997,11.009704
3.6060376,10.488349
5.300019,9.186377
3.9403136,9.626085
11.025555,10.456985
3.6282222,8.211636
6.374489,9.354566
3.1203446,8.496074
2.5365314,10.600035
3.9535635,8.318405
3.0367785,9.556641
3.4935918,10.278791
4.737542,8.778828
4.8555713,9.42331
3.1065786,10.000948
-6.08852,13.087968
4.3160276,8.922036
5.0033016,10.329225
3.3251312,8.610205
5.631399,10.848065
2.9344938,10.70761
4.7092814,9.431148
5.215151,10.473701
1.8005743,9.369686
2.5702977,9.191156
2.9983835,9.698412
3.7931335,8.33356
5.350562,8.751078
4.0792794,10.842027
5.096797,8.757072
4.3898206,8.482203
2.8697715,10.718855
4.4082522,9.395761
4.1962137,11.103712
11.07417,9.479594
5.512069,10.290819
4.493343,10.258717
3.128184,8.455631
3.1624541,8.5181
5.849019,9.8583355
4.557698,10.070208
4.7547393,8.767139
6.5007596,10.26032
2.8520913,10.760529
3.7116838,9.917329
5.1854,8.95346
5.4511733,8.783469
8.156695,9.230765
4.097257,8.881351
2.7772677,10.591352
5.723623,9.124473
10.698535,13.48591
2.7597306,9.281411
2.6846979,8.645616
3.8805022,8.838533
4.945127,9.432545
3.6717253,10.841304
11.306361,11.354092
4.0617976,9.545459
2.8506699,9.653916
11.534743,12.161515
2.2784243,9.796156
3.346114,8.484886
2.0117564,9.008291
2.4542387,9.69655
3.3512025,11.012036
5.7831645,11.092648
5.231145,9.031461
5.078631,8.558837
3.6622105,10.833378
4.7826867,8.783189
3.1493633,10.740941
2.8954058,10.15846
4.646278,9.166714
3.8008254,9.868188
3.4375114,10.112389
6.17085,10.80732
4.695311,8.534448
3.59962,10.151669
5.093368,9.64086
2.2862332,10.094109
3.2266686,9.949144
3.797822,8.614415
3.1455052,10.216863
3.528879,10.827148
3.1866994,8.94102
3.7177615,10.336171
4.03773,9.843544
1.9267224,9.281628
2.9713552,8.384773
4.924273,9.725654
3.1256363,8.546279
2.8692763,10.084727
5.5936146,10.875826
2.4957545,9.312611
11.537048,10.082286
5.477384,9.075034
2.7497244,10.703932
4.4111505,9.283744
4.283005,8.539092
3.1615033,10.948629
3.0944643,8.701144
3.498554,8.388866
2.6211822,10.668597
1.9798777,9.726692
5.576609,10.773535
2.802787,10.541075
11.393791,9.385314
3.627335,10.736741
4.332714,8.384456
6.367146,10.381159
4.919698,9.1441765
4.7445517,9.3709345
2.6924956,10.583811
3.5593636,8.703957
4.004056,8.101541
5.636319,10.719552
2.394951,8.8282175
3.8751202,8.998445
3.898511,10.059996
4.6420846,9.063191
4.2581697,9.0725355
2.886812,8.772714
3.751704,8.906955
2.6644928,10.395686
11.405948,9.123887
2.3994977,8.737038
4.830482,9.184495
2.9347756,10.4762335
1.9685364,9.785812
2.6004057,10.427617
6.036259,8.995451
4.762234,9.321564
4.7106967,10.360337
4.6970053,10.512859
4.8738837,8.802474
3.9399543,9.273895
3.1627636,9.984981
4.1629195,10.237577
5.653438,10.854714
2.5011134,8.664556
2.479118,9.283142
5.6741614,10.9840765
5.440584,10.493119
4.8669314,9.221233
4.604431,9.256077
11.611393,12.174748
4.167995,8.215764
3.8318038,8.430374
3.9386086,10.426058
3.453966,10.962881
4.2368565,8.945969
5.0004745,9.9044485
3.4691744,9.191699
4.6333494,9.218113
5.8710804,11.109083
3.5320415,10.885193
4.166718,8.084854
2.3658245,10.368845
4.2584553,11.03461
1.8715687,9.716338
4.1643996,9.279226
3.0150099,9.680707
5.6790223,10.87515
11.671857,10.486446
-6.0461326,13.046699
4.610835,9.165767
3.4284956,9.165969
4.969281,8.34605
4.227523,9.549994
3.0567224,9.697225
2.758257,10.061025
4.4528127,9.568975
3.6639583,8.526486
11.852754,10.099806
5.818929,8.742353
4.597733,10.312979
4.3141522,8.464752
2.7646248,10.52554
3.7770512,8.9254265
4.9916444,8.592628
4.7223105,8.727128
6.377252,10.088464
4.067931,8.253862
2.5744991,10.446187
8.171445,9.207931
3.4892807,9.003529
3.1788874,8.672944
3.2526798,8.348003
3.749718,9.71111
1.8681645,9.324573
2.4267726,10.517884
2.072097,8.9316435
4.563132,8.52742
4.161364,8.158668
3.0288765,10.806477
3.422094,8.379183
3.846095,8.3587475
6.346523,9.748372
12.26097,9.244417
11.828314,12.456737
4.2286344,8.408317
3.417958,9.341055
8.148935,9.2401905
2.3537548,10.484779
3.4775553,9.577787
4.4810333,9.681053
4.1012216,11.142551
3.807785,8.68599
3.9031885,10.352288
2.1559064,10.027431
3.6850576,8.601055
3.9511576,10.934502
3.7397125,10.378445
3.6592004,10.932581
4.807509,8.7499275
6.4240527,10.259558
11.833639,9.120204
1.6748074,9.268999
2.126003,9.958036
4.7787757,9.968913
4.691927,10.5673275
2.6901553,10.511592
6.7428246,9.403539
5.872325,10.98128
3.481319,8.945092
5.5040517,10.82374
4.200796,9.625248
3.6047568,10.664433
5.61323,10.823751
2.0845618,9.629816
2.021122,9.214917
6.242698,9.265958
5.863246,9.149926
2.7778876,9.1528
4.7957883,9.055814
3.2133477,8.05397
3.7425475,9.532422
2.1375084,10.898678
1.8374488,9.302164
2.6381037,10.5173025
4.061242,8.446196
2.1349413,9.596703
2.9355462,8.827633
5.8898797,10.191182
5.5245857,9.67861
6.1820674,10.097361
5.9657717,10.069994
2.004845,9.172648
3.6178625,10.832307
11.207622,12.724108
4.2232,10.093953
2.5732641,10.793753
3.161854,8.597654
4.5125365,8.479409
2.5321999,9.424627
4.3495364,8.324908
2.6381066,9.562679
4.9515533,8.365037
3.8422387,9.954294
11.564585,12.438708
4.1452284,10.218557
4.486746,9.034392
4.4139047,8.496653
3.3262887,9.49342
2.2844534,9.871349
2.2071557,8.801999
2.3290277,9.131286
5.7407126,8.759909
2.9195647,8.835442
2.2776558,10.21278
4.370594,9.3353
4.3530936,10.935204
4.3023543,8.834512
3.0520198,10.286602
4.1708016,10.1710005
2.4968188,9.04113
4.1450715,9.770964
5.52873,9.128794
12.109817,12.667725
3.1478152,9.133353
1.9478285,10.063144
2.7906408,9.147504
4.6512804,10.887701
3.8798718,8.320937
2.687102,10.434404
5.1792607,8.637499
1.9134767,9.185153
2.79731,8.55401
2.0320535,9.476223
3.0680387,10.268752
4.1743517,9.106673
4.768813,8.509598
4.288069,9.830665
2.6989365,9.027013
3.5651484,9.030913
3.0108006,8.846161
2.9091308,9.153691
3.1561587,10.6826
1.9701794,9.426247
3.8754444,10.185637
4.6391025,9.826705
3.7936532,10.082406
3.0456603,8.878043
6.4151196,9.394486
2.9690094,10.72246
3.3210802,10.993356
5.8344684,11.08974
5.698625,10.734402
4.9986105,9.131788
5.6106553,9.194823
2.765866,10.42291
4.760663,8.699753
3.2165773,10.7549095
3.5522363,10.584084
6.1584167,9.954726
5.3426046,9.05575
5.4229345,8.411429
4.749437,8.540094
2.4730601,10.369903
1.9071696,9.238176
1.888249,9.365833
4.440347,8.377364
2.223981,8.777801
4.0768576,8.995697
3.5492775,10.657678
4.952092,9.731587
4.2770867,9.818503
11.400871,9.078187
11.206087,10.293154
3.1703413,8.083805
5.455232,9.6116905
4.0494733,9.66405
1.8985449,9.436611
2.6339195,10.783604
3.2260053,8.691009
5.8572197,11.125873
4.368542,9.244367
2.7707975,8.494558
5.284653,10.368
2.094558,9.281297
3.1116934,8.92632
3.1455774,8.654201
5.224063,10.230625
2.8512373,10.628178
4.504201,9.687964
3.2712936,9.574713
4.431693,10.845263
3.2720518,8.744419
4.7720885,8.980255
6.718797,10.291605
3.0029268,10.89058
5.1280184,11.021199
5.6229863,8.887535
4.0915694,8.347347
5.5986943,10.853404
2.7592692,9.237544
2.8146284,9.015056
3.861459,9.541048
11.249018,9.949515
3.6623256,10.502727
2.946903,8.7200165
3.9138298,8.595314
4.267358,9.636407
2.4640915,9.579148
5.3126926,9.220189
4.2880116,8.106344
4.6352754,10.852577
2.0479891,9.31996
2.6043816,10.500734
4.7223105,8.528768
4.347394,9.687341
4.6078296,8.665046
3.9223866,9.450744
4.387532,10.722214
5.029682,10.725515
3.3519711,8.826767
4.954084,9.494738
3.434219,10.599217
6.333092,10.032125
4.380724,8.961441
4.793752,8.651522
2.9582264,9.789978
1.8372927,9.827834
6.012929,10.065644
3.3493903,10.2822075
1.9925976,9.798112
2.4072368,8.786536
6.0119534,9.875855
5.770684,11.022811
5.068376,9.470146
2.7118728,10.595033
2.9431357,9.402933
2.9337165,10.699978
3.9883082,9.185072
2.879842,10.624946
3.4083183,8.989478
3.1267762,8.079729
2.19645,8.814355
4.5610538,10.112386
2.232538,8.852841
2.6775758,10.61256
2.9547527,8.966231
11.670778,12.260138
3.106731,9.412949
3.1575844,10.534698
2.8559897,8.498665
1.8900255,9.748015
2.6570895,10.645415
2.4195704,10.227119
2.803284,9.747716
3.987619,9.984586
3.4499233,10.974948
3.709503,11.011271
3.938259,9.03389
4.2115145,10.558384
3.7155273,9.885875
3.324543,8.788407
6.589584,10.253353
3.970787,9.383607
2.75401,8.49539
3.031735,10.770657
3.5529737,10.619859
4.654995,8.568856
4.219118,10.697941
3.0627477,10.539387
3.9226456,8.441723
4.505006,10.283242
2.87209,8.887914
3.7099864,10.883474
3.6860614,10.74166
4.1907673,11.1405325
2.9606607,10.848302
2.377062,9.81149
5.9249253,9.401
4.2803054,9.33629
4.704782,8.799139
3.1668515,8.0990715
6.4510674,10.207634
3.7225761,8.3291645
2.1278663,10.913242
1.8945965,9.024189
2.584033,10.577853
4.373188,10.219131
1.8309268,9.022326
5.8419385,11.026569
6.5903625,10.319298
2.955223,9.2551565
2.3755817,9.278862
2.8079543,9.432283
2.2411263,9.705889
3.0745862,8.483465
5.225109,9.07171
2.3675725,9.755867
5.5021834,8.76515
3.081409,9.908181
5.777446,11.059662
2.4740696,10.433322
11.808374,9.188386
5.9463425,9.409491
4.9072943,10.446412
5.6149125,9.491284
5.8771486,8.486727
3.1552339,10.829141
5.860905,9.982738
3.739188,11.0346365
5.04399,10.24483
-6.0883245,13.088011
2.4916804,10.482162
1.7483468,9.489755
6.7796645,10.302557
4.940754,8.881425
4.5157604,8.699827
4.3417416,8.429809
4.5147285,8.478022
3.5687423,10.8275175
3.8984406,9.260505
3.1943092,9.6560755
4.226828,10.086925
2.8940532,9.208126
5.4009476,8.874953
3.1160953,9.927474
3.8511274,9.949984
2.3355753,8.874077
5.2070847,10.126124
5.081221,9.188265
2.467214,9.636377
4.424772,10.130821
3.7309613,8.716439
5.772858,9.146162
4.0663705,10.414811
3.472636,10.102087
5.876097,10.560168
2.1334677,10.910599
3.8807726,9.691162
5.6891117,10.906605
5.927618,9.575815
4.046898,8.180275
3.5952046,8.912678
3.4031408,10.814458
4.3030176,9.497007
4.2004375,8.493171
4.61518,8.768779
4.3841114,10.638381
5.770204,10.969342
8.189394,9.196168
5.571065,10.870662
3.6083565,9.600883
5.2781134,9.303677
1.986725,9.109527
4.532558,10.301385
5.8593783,9.251149
5.56494,10.966095
3.0332778,9.723724
3.2094095,9.117075
3.418441,8.155796
1.8547008,9.679573
2.3438187,8.778052
4.078924,9.038926
3.7571223,11.050586
3.7379913,10.1670885
3.0421262,8.483649
2.727742,10.783735
4.147834,8.469232
3.1397316,9.812056
2.8116782,10.675036
4.9173093,8.471105
3.296257,8.76407
5.6356792,10.93101
4.045933,8.401426
4.375258,10.619133
6.0900745,9.503152
3.4368885,10.604451
5.2846193,8.952755
4.6406837,8.681386
3.7906694,10.562385
2.2117958,8.873831
3.6280491,10.504124
5.239632,8.641648
2.4228072,9.045928
5.200621,9.313522
11.547135,10.02912
2.0952482,9.628098
2.1945217,9.9176445
11.568627,12.388009
6.465847,10.044616
2.969264,9.6847
3.5843894,9.374631
4.6726637,8.416678
5.158308,9.337812
5.2580166,9.99741
4.2634153,10.239523
4.848663,10.522586
3.2794065,10.993835
4.4045258,10.314962
5.517804,8.907501
3.437116,10.709088
3.0843031,9.588944
5.7233253,10.848232
3.890054,8.976878
5.00885,9.55988
4.233766,9.435982
2.555629,9.839445
3.5488224,8.446472
2.3523636,9.481777
4.3762403,8.656932
3.0727756,9.748313
5.9650035,9.235597
3.2125947,8.881879
2.0216844,10.102495
4.693975,8.680384
3.7465065,8.330605
3.5318494,10.777119
5.0652623,9.764835
5.964088,9.499894
3.6823797,10.675414
2.4950802,8.71966
2.5712893,10.247151
2.847148,10.599273
5.503028,9.5526495
3.7759254,9.248396
3.1734314,10.512018
3.5479777,8.553886
4.821863,8.588555
3.4614573,10.983361
4.06263,11.169424
3.8960829,9.190799
-6.0887437,13.088026
2.685576,10.721659
3.0861452,10.61719
4.155635,11.080974
3.693958,10.946042
4.5281634,10.825343
5.518115,10.577506
2.735089,10.840269
3.6700032,10.0478525
5.8276997,9.094317
5.4570036,9.610179
3.1574368,8.067591
4.549311,9.599291
4.042896,8.318326
4.3090816,10.908679
5.593611,8.736019
3.643771,9.35146
4.7902694,8.722416
5.420103,10.219478
3.567091,8.47055
3.6486409,8.828208
4.5373774,9.66263
2.1219268,10.928592
4.6245174,9.023701
4.4562974,10.623163
2.600037,8.620569
3.7691648,9.599944
5.9036527,10.300346
2.672024,10.808198
3.2809021,8.872943
3.4392002,10.54474
6.671808,10.283277
3.0670452,9.054066
5.81756,9.853274
3.640609,9.437665
3.5422802,9.361026
2.3567166,8.757987
4.5008016,10.328882
11.380076,9.4560795
3.6119666,8.700087
3.0516698,8.599377
4.802605,8.525557
4.303694,8.105766
2.6455,9.061368
3.847775,8.893233
2.154359,8.90741
2.1957614,10.8641815
4.7166305,8.609011
4.705269,10.457249
4.6407886,10.109883
1.7012181,9.289972
6.0622554,9.517724
5.8709736,8.804394
3.710854,10.369431
2.9352891,9.787143
2.330405,10.470732
-6.059736,13.078242
2.2471147,8.968386
3.7527134,8.457343
1.8868195,9.122271
3.5187464,9.240271
2.582833,9.9198265
4.658015,10.381654
2.48778,10.100959
2.8808339,9.983534
2.6835606,10.442118
3.8703003,9.156572
5.54665,10.188773
5.748822,8.826468
5.513352,10.714858
3.9423225,8.826855
2.6649904,9.143911
2.554904,8.566591
3.7419243,8.381251
4.183859,8.142354
11.385777,11.366876
3.2161026,8.6093025
3.4547927,11.016884
4.3215938,8.216792
4.938624,8.346785
5.9447417,10.123178
3.6670554,9.89185
5.7511873,9.083886
5.9339647,10.301514
2.7736862,9.895252
4.361083,11.044486
5.1962514,8.691741
4.9162474,8.90998
2.255435,9.37401
5.5348334,8.805179
4.1098194,8.123249
2.7563748,10.02701
5.313473,9.441304
6.263912,9.634993
1.9148808,9.297009
11.9336815,9.550508
8.166503,9.219156
4.2337666,8.269463
3.0320888,9.437428
5.327562,11.058708
-6.089389,13.088337
5.5840387,10.289793
5.3960958,8.90093
3.0043387,10.497576
4.2753797,8.1343355
4.059088,11.159915
4.185296,11.130616
4.5647006,8.858872
3.5615847,9.655779
2.9537897,8.584225
3.4841602,8.940056
2.4934065,10.49061
3.0594487,8.583012
4.987331,8.66947
4.9560575,9.8233795
5.003736,8.899079
2.8897188,10.4035845
5.98622,9.546655
6.259807,10.413204
3.0400634,8.529401
5.5809107,8.765095
5.770804,8.888019
1.6978686,9.294475
5.641478,10.791016
2.5226212,10.17233
3.6068103,10.020765
4.288249,9.009959
2.2750227,9.778394
5.1404777,9.120502
4.9650702,8.79272
4.5802784,8.433085
3.9748871,9.496554
6.4433603,10.267677
2.7817113,10.838384
2.7772772,10.063529
5.1794486,9.774561
2.7215843,10.827299
1.9275329,9.532198
3.5493271,10.704212
3.9338803,8.1091795
2.1311193,9.583567
3.5862024,8.420567
5.5233426,9.279148
3.1261013,8.132675
3.3826172,9.182035
4.290693,8.523645
3.7909002,10.67865
2.4323883,10.459851
6.4238653,9.458281
4.3781314,9.4488
4.4443736,8.7581415
11.428107,9.150171
2.8766277,10.846087
5.3622856,8.851629
5.204653,10.543493
2.0292344,9.125035
2.9634266,8.593355
1.9534576,9.627496
6.049606,11.004878
2.3761919,9.836063
3.6653452,11.0578375
4.76291,8.410685
3.8695552,9.689476
3.9597569,9.160309


==> i2it_2d_1.csv <==
UMAP1,UMAP2
-3.9298782,9.8363285
-3.759555,9.442745
-2.6398869,10.191225
-4.4096165,10.006658
-4.1450744,7.5540104
-3.0336154,10.391172
-2.0966995,8.486692
-4.5061536,9.671294
3.3464966,9.188737
-2.8520088,8.444402
-4.0241585,9.165321
-1.4677526,8.895609
-4.660262,9.273575
-3.4451644,10.351728
-1.9249467,10.374511
-1.7487777,10.2630825
-2.7676172,8.689867
-1.3784744,9.997957
-1.6940145,8.643688
-1.2403406,8.623846
-4.3682876,9.894699
-1.7083976,9.689065
-1.1095535,9.486857
-4.919347,9.109722
-2.5785785,7.884219
-3.9177713,8.761989
-1.0010443,8.58914
-5.1031632,7.8954206
-2.6972873,8.960052
-2.3290403,10.376802
-4.076327,7.48734
-3.4321432,10.284452
-3.6078014,8.121859
-3.1394415,9.7950325
-4.797911,8.851199
-2.2318687,10.231633
-2.5136871,9.4353075
-3.397789,10.285056
-2.3128524,10.411892
-4.819223,8.260297
-2.4573622,8.945115
-0.7852487,9.897787
-1.9616233,10.284297
-4.1353593,9.879572
-0.6698723,9.641035
-3.869196,7.5258365
-2.743282,8.334216
-1.8225667,8.298455
-3.9807196,7.5918264
-2.652345,9.67642
0.43003246,9.378636
-3.5353858,9.939582
2.879896,8.856113
-3.391053,9.961594
-3.9511507,8.324895
-2.6947055,9.085587
-2.322302,9.607938
-5.0426908,9.142339
-0.64800763,9.645692
-1.8688554,10.053681
-2.788031,8.899315
-3.2926955,7.277128
-3.4272807,7.569428
-3.0479183,9.646162
-2.796132,8.304242
-3.004795,10.108318
-2.606926,9.350804
-4.9512725,9.292021
-3.6239283,7.450589
-4.9476466,8.567967
-0.75100565,9.653448
-3.5562396,10.060992
-1.5088041,9.869686
-3.4273627,8.82052
-3.6840417,7.5602636
-2.032553,10.187966
-4.0281544,7.6688914
-2.0661101,7.670905
-4.125618,9.186923
-3.4242802,10.340324
-2.6310496,8.687193
-3.881808,9.823994
-3.712041,9.807313
-4.013446,9.505336
-1.8846357,8.156812
-0.52575535,9.79489
-3.805587,9.140892
-2.254177,8.68661
-2.0653105,8.656106
-4.1585817,9.253506
-3.6173809,9.850583
-1.1094239,9.14007
-3.2882266,7.9425516
-3.5433793,7.3860674
-2.322982,10.072849
-3.3141794,7.2716722
-4.983905,8.921988
-1.5231997,8.532086
-3.5815344,9.700804
-4.211695,7.9409146
-4.857297,9.247196
-3.484296,10.196947
-4.300755,9.217869
-4.716256,8.979986
-3.598075,7.4183702
-3.060437,7.607698
-4.7261963,9.280024
-0.504636,9.751604
-2.3599553,9.271391
-3.486455,7.790234
-5.1269045,8.003655
2.8164563,9.122689
-3.3110275,9.987444
-4.1031785,8.121775
-3.6164708,8.875851
-2.1658592,7.5675697
-4.691754,9.166358
-1.2847774,9.895741
-4.747335,9.571746
-4.97331,9.107367
-2.9959428,7.883937
-2.97089,8.418345
-3.7297413,9.347703
-5.276925,8.017255
-4.9408503,9.304502
-3.9844687,9.403782
-2.987402,7.5074143
-3.035072,8.737339
-1.6441526,8.982939
1.8526566,9.320719
-3.1822407,7.7778788
3.3502357,9.099603
-4.8538632,9.207594
-4.610983,9.700761
-1.8517516,8.871533
-3.842416,8.984838
-4.581499,8.51921
-2.7621264,8.020152
0.5402905,9.541868
-4.162753,9.443886
-2.8923123,9.131225
-4.683025,8.531726
-3.3152077,10.299276
-4.0326285,7.5782166
-2.5063353,9.602193
-1.634037,8.701898
3.2489734,8.577006
-1.7387,8.921744
-2.9345167,9.00348
-3.8463933,8.953586
-2.993815,9.68178
-3.6872287,8.158147
-2.5687091,10.346954
-5.0097775,9.063194
-3.0026052,9.304117
-1.9321548,9.300896
-3.3401716,7.638266
-2.0220702,8.442383
-4.432265,8.968845
-4.2159367,9.27998
-2.9776497,9.692019
-0.69488263,9.606502
-0.9271172,9.557678
-2.0885775,9.090111
-4.716753,8.830406
-3.0496244,10.418233
-4.3143735,7.9241633
3.374326,9.142125
-3.3434863,10.279847
-0.830648,8.865466
-1.0907462,9.164495
-4.5423965,9.281621
-3.927438,8.359528
-3.6329439,8.332841
-0.7028416,8.94434
-4.370056,8.535047
-2.5553398,10.292715
-4.367103,9.25331
-3.0155668,9.726254
-4.2838073,9.978789
-0.6351464,9.383411
2.2085736,9.256574
-2.02409,8.431402
-2.9412868,8.912972
-1.7565148,8.16317
-2.065813,7.5830474
-2.9634907,10.067857
-2.6601553,8.764414
-1.8859295,9.321389
-4.217455,7.533165
-5.0508995,9.250491
-4.6155357,8.973881
-2.158597,10.386573
-4.4917464,10.101651
-4.328069,9.453298
-2.681142,10.236438
-4.040262,9.862031
-3.8056414,9.235191
3.3194702,8.526335
-2.0344403,9.449049
-3.3332438,10.377897
-2.2892802,8.34418
-1.5192969,10.144354
-1.8990817,8.202355
-2.9562743,10.460277
-3.5386784,8.026372
-2.5897875,10.138958
-2.1400244,9.297441
-1.8308966,10.139277
-2.2841718,9.623348
-2.361549,8.017794
-2.249519,8.227229
-3.0098662,9.195074
-0.84350365,8.985927
-0.82607627,9.771815
-3.6699831,9.782118
-2.797874,10.228923
-2.28103,9.325045
-4.0538282,7.5586095
-3.5011046,7.566337
-3.0402575,8.333443
-4.866354,8.686011
-1.9987019,7.6952634
-3.931488,8.87545
-3.2380912,9.646976
-2.1638,8.916623
-4.9828815,7.89664
-3.1059742,8.665978
-4.777009,8.468081
-2.5570657,9.442197
-2.333262,10.380561
-2.5074668,9.921375
-3.8737838,10.024435
-1.9602698,7.5439477
-3.9152565,8.722966
-3.918686,8.180843
-4.4230804,8.664102
-3.7658274,9.783854
-4.336843,8.085163
-2.248041,9.648464
2.656042,9.214999
-3.351667,8.922781
-4.206985,8.63606
-5.186617,7.9575405
-2.8214624,10.236008
-2.5151367,9.846932
-2.9541497,9.005751
-3.0455098,9.507374
-1.7805033,9.15563
-3.5262828,10.40923
-4.5556254,8.362138
-3.3373156,9.414404
-5.116354,7.9521394
-0.8813714,8.879342
-3.858944,7.368862
-3.4458635,10.376178
-4.3835187,8.944386
-4.0731826,-4.9618692
-3.61398,7.378564
-4.2649574,9.754723
-2.229406,8.129654
-3.8365388,7.8257923
-3.4927564,10.330193
-3.6725318,9.3081
-1.647806,9.25856
-5.193744,7.978399
-2.697622,8.91295
-2.200439,8.220411
-0.70465136,8.911293
-3.1523845,8.139075
-2.265083,9.978831
-3.2562773,8.595661
-4.0916085,7.6448884
-1.9703616,10.257037
-1.7323968,8.372353
-2.6456256,9.029495
-3.3331995,8.879156
-4.4447227,7.8089414
-3.0714974,8.681357
-3.9994173,8.270314
-3.6529458,9.830117
2.9159071,9.555014
-2.9342353,7.561101
-4.1347995,10.062134
2.9665215,8.33887
-4.602241,8.464271
-4.7506423,9.262393
-3.745621,10.077987
-4.009594,-4.8839064
-4.214656,7.8012347
-4.415441,8.9047365
-2.9763625,10.034298
-4.28974,8.32317
-1.9438219,9.239557
-4.0904384,7.826412
-3.7607691,9.734284
-4.031436,7.754962
-3.5586782,7.5553675
-3.0557222,7.502019
3.309197,8.915559
-5.0605006,7.9930367
-4.383523,8.551532
-2.8296993,7.9350944
-4.130338,7.5583477
-1.9018166,7.495797
-2.4196737,9.508282
-0.5535413,9.728375
1.5481169,9.83927
-2.7609863,9.597137
-3.4480062,8.148711
-4.4584827,7.740704
-3.1670094,7.523546
-0.95960927,9.274849
-2.0254169,8.996091
-3.9958432,8.0197315
-4.6003466,7.7089047
1.1330595,9.197704
-5.2172585,7.9215837
-2.552475,9.924915
-0.8046576,9.764026
-4.576942,8.580228
-2.259459,10.155032
-4.155016,9.16502
-2.33311,8.984694
-2.3125186,9.853518
-3.3314326,9.562148
-2.9691274,9.975423
-3.101037,8.563649
-4.975268,8.513057
-4.480112,9.825729
-2.507707,9.430808
1.5145156,9.885274
1.7023984,9.320883
-2.95503,9.25451
-2.7337937,8.13857
-2.6334608,9.096601
-4.907621,9.1477
-1.3630491,9.82514
-3.5969594,9.694496
-2.8870862,9.761184
-3.2733204,8.980785
-4.7598433,8.014821
-2.8233073,10.411944
-4.7614503,8.6430235
2.1955996,10.081086
-3.7474196,7.4647512
-4.7991242,9.390895
-4.5776906,8.071413
-0.624939,8.835045
-3.1760626,10.026726
-3.752735,7.383987
-3.1685493,9.075689
-4.6272645,8.199117
-4.632816,7.929186
-1.914623,8.131355
-3.3514009,7.209951
-3.716623,8.853419
-3.6284962,7.6328597
2.7131996,9.217838
-4.073542,-4.9642563
-2.5773737,8.568766
-4.072979,-4.9524374
-2.8842175,7.9530196
-4.987428,9.425214
-1.0307618,9.337446
-4.7474365,8.141358
-3.5545223,7.7499747
-4.0097394,7.593132
2.9410722,9.57621
-4.4287806,7.7221785
-4.5920415,7.7027326
2.8438897,9.114632
-3.2689865,9.461951
-3.9304667,10.195222
-2.0741122,8.9391165
-4.5164847,9.913797
-3.3114014,7.736806
-3.2439575,10.400223
-2.801459,9.004137
-4.5142612,9.708532
-3.1334023,9.369441
-2.6330073,9.737464
-2.841342,9.308936
-0.9342911,9.476117
-4.8349514,8.191898
-4.8685293,9.010956
-4.075796,9.512553
-3.3186586,10.111311
-3.9346452,7.6173687
-1.2445761,9.681538
-1.114349,9.870046
-2.7694197,9.108127
-1.9949728,8.807777
-1.4460182,8.457203
-3.2597935,10.291006
-3.234952,10.365019
-2.6981711,9.359368
-3.3582954,8.187866
-3.2525442,8.9501295
-2.6304889,8.7096815
-3.0349638,10.17112
-2.256614,8.247535
1.973064,10.464911
-3.712959,7.6996303
-5.301465,7.892798
-4.2993455,9.119549
-4.287645,9.874618
-4.0862546,9.619805
-2.861011,8.893222
-2.6542158,8.303406
-3.5435274,9.825544
-1.8971075,8.609823
-1.9460001,8.285035
-3.4788117,7.39704
-3.613531,7.4404316
-3.1617823,7.4792233
-3.6067796,7.4494767
-5.0805907,9.105935
-4.691704,8.688361
-1.2739661,9.083486
-3.8089454,9.798015
-3.19984,9.678801
-2.9248292,8.671856
-2.8965776,9.58987
-2.799078,9.185848
-3.5047257,7.539683
-2.6481771,9.471264
-3.8942559,7.4310665
-2.1270778,7.6877837
-1.8862345,8.547335
-3.2225306,10.12924
-5.200496,7.8700852
-4.0474157,9.783687
-0.7100593,9.717771
-3.754599,7.4274077
-2.7880204,9.177919
-2.4452505,10.063255
-4.348334,7.6798544
-3.6930387,9.046642
-4.2919664,7.7933707
-2.8789878,10.139583
-3.1374605,9.537897
-4.08466,8.385883
-2.911284,9.347197
-0.656856,9.594529
-0.4300667,9.164794
-4.0760016,7.7755914
-3.460367,9.438
-4.369147,9.885231
-4.8768663,9.084012
-3.985805,9.75795
-4.3494077,9.964689
-4.9745417,8.521527
-2.438995,9.051904
-4.1084113,9.673509
-4.152215,7.998984
-4.79105,9.2549715
-3.9459577,8.473865
-3.1864812,9.534103
-2.1496034,10.501155
-4.0215077,7.4427414
-4.4382877,9.97535
-4.7619376,7.9721756
-1.7909634,8.21517
-2.2526183,9.234221
-2.8567705,9.862622
-4.101645,8.784924
-0.6825014,8.843522
-3.9292624,9.922459
-4.772762,9.699197
-3.344541,7.5277023
0.5069909,9.442052
-3.4811702,7.456629
-3.414052,8.141463
-2.9735165,9.183867
-5.2826223,7.8985314
-3.6718953,7.733018
-2.001693,7.606364
-4.040863,8.912292
-2.3613467,8.403686
-1.3132079,9.3650875
-2.5372787,9.838457
-5.0640793,7.968414
-3.0670643,10.000411
-4.412909,8.519322
-2.1169655,10.244077
-3.3059452,7.4450903
-1.597056,9.295099
-2.6476493,9.414322
-1.4923891,10.142205
-5.1965504,8.078512
-4.5779433,9.828501
-1.800851,10.118221
-3.0345418,7.565847
-1.9420749,7.5582995
-4.030029,9.158427
-2.9999998,9.718333
-3.5201223,10.235334
-2.029896,8.7001
-1.961342,10.366862
-3.1006434,9.105232
-3.0368347,10.348442
3.0297832,8.338149
-2.7480743,7.9227076
-2.4807696,9.240799
-4.5166664,7.865281
-2.8585644,8.3975525
2.8453288,9.606432
-2.1354103,8.173959
-4.7812486,9.4649935
-3.9133258,8.988335
-3.572765,7.360134
-4.4996786,9.843088
0.8954482,9.545182
-2.975499,7.542568
-2.2842605,9.135897
-3.9550774,7.424156
-4.0361223,10.026593
-2.0029063,7.617088
-2.5922775,8.9785595
-3.0966763,7.7207
-3.2771287,10.202748
-4.442437,10.040553
-3.4168074,9.994385
-4.33702,9.21783
-3.56082,9.82126
-3.7512832,10.072689
-3.400953,10.171863
-4.5935106,7.8602147
-4.129659,7.6592674
-2.5801976,9.754626
-3.0712562,8.197041
-2.933216,9.284393
-2.8957887,9.327319
-3.0191278,9.047055
-3.92364,9.400715
-1.9684933,10.274042
-4.9025426,8.273403
-0.68709415,8.880632
-4.7828283,9.192962
-2.707749,9.704899
-3.05876,8.794425
-3.5954802,9.44463
-0.41175178,9.143794
-3.1047807,7.8255706
-1.1450268,9.206885
-4.495902,7.7204514
-3.8100471,9.10941
-4.631319,7.7073903
-2.9422767,8.148681
-3.1780589,8.547595
-3.7929595,7.450873
-2.3345144,10.085002
-3.1027796,9.349993
-4.3816223,9.857505
-3.0906034,8.813665
-4.427543,9.248896
-2.865891,9.164839
-1.3453226,9.126807
-3.272665,7.977639
-4.317534,8.190029
-1.2577147,9.329983
-4.073151,-4.9616003
-3.7569141,7.5949736
-2.2407017,8.14089
-4.3056164,9.190909
-2.8389068,10.390609
-2.883186,8.115268
-3.1547358,8.976658
-4.0475636,7.7387524
-2.032998,9.191027
-3.8216703,8.870465
-2.4754326,8.633514
-4.0718203,-4.943063
-0.5990968,9.390465
-3.6516767,7.5478687
-1.9137833,10.226745
-3.1685746,9.905468
-2.9523802,7.897828
-4.4194336,8.876421
-2.9872584,7.462281
-3.359767,9.323204
-3.4988132,9.3487835
-2.3470385,8.088894
-3.9192421,8.418993
-0.7951808,8.894822
-3.0933974,8.260488
-1.930153,8.386267
-4.8851814,9.602856
-3.8109486,7.3798885
-5.023458,8.622403
-3.2918634,9.250522
-4.855713,9.019965
1.8993114,10.323929
-1.4115694,10.130592
-2.593429,9.40029
-4.3315654,8.71381
-2.1939201,8.910133
-1.9572258,7.561029
-4.923534,9.33299
-4.653499,8.521434
-3.6052613,7.997421
-3.9140415,9.918209
-4.4404864,8.239133
-3.7696593,7.6734533
-3.4643385,10.488207
-3.2724705,8.175061
-3.8571067,7.49537
-1.3766689,8.983773
-3.079874,7.8682847
-3.3687308,8.032873
-1.2096158,9.215987
-1.7513602,9.059474
-1.4419167,9.019142
-4.09976,7.5855627
-4.022091,8.070292
-3.2115395,9.693984
-2.195852,8.884275
-3.7456071,7.4463897
-3.2490315,8.879397
-3.3162215,10.012136
-0.8530421,9.024145
-3.4854395,7.326192
-4.588688,8.249625
-2.7149103,9.386138
-2.6395867,10.098871
-4.8121557,9.3631115
-2.9337623,7.559307
-4.150691,7.7327666
-3.9502883,10.055491
-1.9305797,7.811573
-4.105382,8.773773
-4.681404,9.275118
-4.0475655,7.7629843
-4.194705,8.2877035
-3.5047479,7.529579
-1.1818208,9.7973995
-1.3873702,9.309156
-4.731149,9.147997
0.23847939,9.418846
-4.9627833,8.868602
-4.0340433,8.108133
-3.8645902,7.4454255
-2.4668,7.69796
-3.8846884,8.625915
-3.4021893,10.394709
-3.2567348,9.443442
-3.898462,9.443091
-3.2754827,10.302004
-3.4682956,9.903713
-2.4259617,9.54132
-1.4802189,8.9765625
-0.86431766,9.422436
-3.1298468,7.7879143
-3.1302576,10.178428
2.9934256,9.532379
-4.4210567,8.948489
-3.8172932,9.024808
-3.5009522,10.358403
-2.598722,10.2674055
-0.88312733,9.616598
-3.6004932,9.4426775
-4.600193,8.6668625
-3.3774383,8.025192
-3.5430398,8.177369
-1.1666921,9.304166
-2.4252765,10.274938
-3.909612,9.032578
-2.8228865,10.049145
-1.0454782,9.673074
-1.8812681,8.322632
-1.4172993,9.099307
-1.8020737,8.513539
-3.3982553,9.654611
-2.6391344,10.163175
-2.1947691,9.004029
-3.6043992,8.521313
-2.2696319,8.618101
-2.4835021,9.504534
-4.686389,8.009476
2.9985,9.534647
-4.3477545,7.6230054
-3.0754457,10.424831
-1.2636184,9.7782955
-3.104233,9.830192
-3.5221415,9.912662
-3.2381277,8.209431
-4.1075044,9.161734
-4.4821186,7.8577223
-2.256971,10.299235
2.0471015,9.3369665
-3.200379,9.356171
-3.023558,9.130207
-2.9418862,9.300205
-3.5673912,8.072152
-3.0420024,10.378975
-2.651429,7.6706686
-0.73652864,9.016394
-3.9610438,8.159601
-2.754015,10.261349
-4.6241264,7.7248755
-0.7155598,8.8897
-3.919757,7.5606313
-4.485114,9.727803
-4.1449156,7.861934
-4.5635943,8.616937
-2.5727038,9.819741
-2.0426998,7.5742083
-4.2998643,9.165603
-3.7654603,10.205816
-4.013476,10.07228
-3.9041185,8.411491
-3.0593705,9.184019
-3.5449374,9.1286125
-2.6253018,7.8121915
-3.5926383,7.5501723
-1.7077987,9.631415
-2.1957128,8.81318
-2.9528866,7.964674
-3.8234668,7.635245
-1.9041569,9.165463
-4.7622724,7.888735
-1.9031016,10.200313
-2.4052937,8.2087145
-3.0284271,8.172958
-1.2004515,9.751468
-3.598485,8.550462
2.5174804,9.153924
-4.0733376,-4.963966
-2.5275724,9.37343
-3.6366072,7.689634
-2.9258015,9.650283
-3.0728173,10.243852
-2.9877853,7.892337
-3.0105863,9.3855505
-2.0057116,8.004175
-2.647752,9.267569
-2.697541,10.267682
-4.0467973,8.900393
-2.0782878,8.487272
-2.559624,8.786006
-3.3679705,10.32034
-4.0425277,9.442435
-2.6561072,10.385563
-1.8978395,9.24117
-4.007393,7.567654
-3.410161,10.057995
-3.1535742,10.324045
-3.572803,8.066035
1.2139422,9.592065
-2.536353,9.922039
-2.480575,8.864495
-0.8363399,8.97272
-1.5920203,8.444623
-2.8444781,10.146367
-2.9163015,8.221069
-3.5128782,7.8442907
-2.4655137,8.975701
-2.801259,7.8611364
-3.7109559,10.187134
-3.8818269,8.993677
-3.6355324,10.025098
-3.7673004,9.4184
-2.2141554,8.099544
-4.423318,9.320888
-3.1546485,9.45287
-3.3838477,7.5624824
-2.012492,8.915197
-4.3666263,8.911598
-2.4274101,8.129735


==> i2it_2d_2.csv <==
UMAP1,UMAP2
3.1154916,9.946176
3.803404,8.4331665
4.8917074,8.022483
2.5620208,9.397684
5.612708,8.792828
5.420064,7.6785793
5.59366,8.576122
3.0777562,8.568985
2.6297913,11.419293
0.5061121,9.32277
3.0188043,8.5845
2.5788295,11.388002
2.5705316,10.259121
6.1556106,8.543334
1.5888017,10.908517
5.6860147,8.359358
6.31982,7.886981
4.5313187,8.9050255
4.7194867,7.003483
12.298036,9.4908085
2.7825143,10.202666
2.6822472,10.322467
8.281371,-0.83862394
2.6023858,9.355816
4.087437,8.9412
4.737012,7.044109
1.2169012,9.234328
2.4085023,10.091523
2.209731,10.436515
4.171513,8.339984
6.080645,7.816832
2.2344728,10.370943
0.88179135,8.7499895
2.6068888,10.176871
5.842137,8.929001
0.71592826,9.4127
5.469486,7.8150883
4.244683,7.8012276
5.582819,9.04339
4.71416,9.377284
6.719607,7.7893863
5.3480873,7.7497597
4.1939745,8.369655
5.0123215,8.090194
5.0081453,10.153829
3.1749892,9.007988
5.607546,8.885182
1.3616734,9.387704
5.8813987,7.5324726
6.3634543,7.615922
2.706,10.734223
2.6459024,10.659151
5.343517,9.049764
2.6293275,10.160198
2.6551793,13.514205
0.8341377,8.682447
4.7678833,8.219441
2.4446778,9.425452
4.4405427,9.016213
7.0138264,8.288123
1.9680684,9.595858
4.7714496,9.203623
5.876384,8.684957
2.2036202,18.597826
2.7038245,13.56473
4.563289,8.640522
5.354995,7.792755
5.135952,8.610084
5.630179,7.874791
5.8762655,8.699956
4.9852014,7.8745213
5.423183,8.621293
2.115373,10.500382
6.2894545,8.198963
4.1889744,8.306837
2.0525053,10.681004
7.0947685,1.7969004
2.1091797,10.707559
4.170808,8.865162
6.4022107,13.81665
3.2458394,8.466057
5.6324778,4.3761315
-4.7474656,9.303882
5.2172604,8.557791
6.327794,8.327056
6.6336274,7.7848945
6.292577,7.89968
6.09662,8.520932
4.9434004,7.892951
3.3129263,8.409273
6.663294,7.8999467
4.516339,8.061972
0.45282087,9.357823
6.3985634,13.790893
5.2056828,7.9990554
1.6228561,10.867715
3.7516406,8.551102
2.6528203,11.921485
0.8502722,8.698165
1.2423301,9.066397
7.051834,1.8397737
6.347399,7.876611
4.5056505,10.125982
2.3432832,10.437257
5.637735,8.549561
6.3548684,8.259664
3.0963829,9.5062275
3.8194764,8.684901
4.596244,10.025312
1.2042198,9.190055
3.8777103,8.145696
3.9791534,8.766051
5.843962,8.299777
2.0987492,10.618356
4.4759936,8.312464
5.868676,7.6330957
1.9701272,10.529301
3.1140842,10.124839
6.4297204,13.843218
4.715696,9.910761
2.1445088,10.591781
1.609023,10.9183035
0.42909813,9.478109
6.1809263,8.929685
6.2984424,7.6176386
3.8611104,8.39966
5.6923,7.7278166
4.307349,9.551586
4.244986,9.92295
5.8255987,7.6516204
3.129997,8.146955
6.2809825,7.8348517
5.2655196,9.181667
3.4424658,9.0582075
5.66108,4.3484917
3.1873991,8.436869
6.402252,13.796956
3.0576594,9.019759
1.1219355,9.082091
2.1650941,10.675135
2.2512486,10.412398
2.1661847,18.538996
6.106507,9.020781
1.0020802,9.431344
3.13356,10.019493
7.0549054,1.8373605
5.747578,7.8340125
4.7557955,8.92016
5.2142353,9.17435
5.02373,7.94751
6.053572,7.992008
3.9691832,8.0971
6.2267556,8.455666
6.997217,8.289438
3.3867848,9.499325
5.4813695,8.008327
2.450251,10.352656
0.56950164,9.330545
2.622208,13.495904
2.239434,18.566956
1.1710047,9.446308
2.66269,13.540221
2.7024755,11.930839
3.6156657,9.165575
6.4899077,13.90326
0.7020145,9.442642
3.9006476,9.029885
5.5794992,8.661083
5.038515,10.075262
6.257185,8.314485
4.9736195,9.263638
4.0729136,8.3931055
5.953508,8.042936
5.2310376,8.81206
6.400144,7.4844394
5.3428307,8.936877
3.8854988,9.318794
5.6408844,4.3755307
4.1653705,8.170449
0.7379575,9.405036
2.6772497,11.918507
2.2033956,18.602
2.0098236,10.49407
3.9724894,9.27
4.907499,9.256371
5.9893265,7.8289475
6.143111,8.331611
5.713215,4.280966
5.8175645,8.632556
8.284877,-0.8470637
5.5259943,7.9151897
5.4396067,8.786076
4.823586,8.707811
4.5223637,10.074582
4.7198915,7.932112
4.7576876,9.295014
5.282561,8.322373
5.1740856,9.347956
1.0686216,9.085183
6.4754534,7.7819023
4.486735,9.811442
4.236405,8.630419
3.6438785,9.022629
5.201547,9.000875
3.5844886,9.08552
2.166891,10.297298
2.6882372,10.795957
2.2868378,10.567123
0.7477499,9.384199
6.4266415,13.842722
5.692222,4.289697
3.1095018,8.504675
5.3360095,7.8847814
3.6800182,9.571251
3.4573998,8.534751
6.1291065,7.724534
5.3209033,8.625143
6.005755,8.1766615
5.4011664,8.975444
5.333193,8.652776
5.0024285,10.14882
4.015678,8.520615
2.7037086,13.565122
1.5617929,9.759893
5.4215393,8.725156
5.423716,8.944361
4.7144423,8.647552
3.9800155,8.287848
4.5596304,8.650347
2.654545,13.515345
4.4752584,8.41796
4.629361,8.396648
4.977908,9.067664
4.91604,7.957403
13.001355,9.857848
8.249801,-0.81286246
12.549744,10.468996
5.0346546,8.039875
5.401574,8.470948
4.7339187,7.991879
1.0039265,8.948038
6.414897,8.151083
2.565248,13.309549
6.4248586,7.9937053
6.2235336,8.0114565
2.6896188,8.765649
3.838491,8.847407
4.4430666,8.426057
2.5057411,10.213798
1.6102145,9.752744
0.8564697,8.719608
5.316243,8.057011
5.0431957,8.620172
5.769032,8.507355
6.0512576,7.7017574
6.401998,7.8815036
4.461587,8.195262
3.3152184,8.359485
5.547037,7.663417
5.041711,8.308681
4.889426,7.852965
5.712271,8.806899
3.057167,10.28522
2.7021408,10.999959
2.7124898,8.718962
3.0936732,9.951312
5.4593754,8.350322
3.8259194,8.505976
4.2056823,9.549736
5.3799634,8.488097
6.015411,8.818336
5.555931,8.810762
4.968979,8.758733
1.645528,9.349159
4.002517,9.009099
6.208698,8.694394
6.8551946,7.8506746
4.7992067,8.973153
6.0869136,8.457271
4.446214,8.462739
13.875305,9.421215
4.8172426,8.893789
5.943851,7.7806315
6.107108,7.5917087
4.7275157,9.785938
6.3832455,7.888882
1.6380607,9.846002
3.7855227,8.431822
2.16449,10.431203
2.2672474,10.360457
3.1784544,8.759094
4.9840875,8.920602
5.8251014,8.722656
6.365235,7.625641
5.3650427,8.965948
5.6978455,8.2870035
5.9033494,7.6503987
-0.05472296,9.590708
4.0306883,8.531538
4.9373055,9.035084
3.4319932,8.167422
3.5690656,8.909448
6.4921217,8.306221
6.381976,13.787334
3.0073211,10.169204
6.141097,7.5590734
2.7995443,10.166262
2.7269166,10.310212
6.3813214,7.67352
4.6354737,8.643162
5.1555676,8.102661
5.919299,7.5735164
3.6508775,8.227823
3.1799102,9.452601
4.695427,6.9753423
5.1393423,9.43916
5.9523473,7.522205
4.7488065,8.699766
8.283955,-0.8468217
4.5070972,8.960618
4.899399,8.713662
8.325303,-0.88617057
4.448548,8.974873
5.6234117,4.3449707
5.131835,7.9525905
5.414408,8.669733
5.6457343,4.395115
5.110058,8.74019
2.2537997,10.321541
2.4417336,10.368255
2.7608142,8.858348
2.528161,13.40923
0.85728943,8.699647
3.9369805,8.263526
4.5865297,8.382725
5.651454,7.638988
4.983089,8.9978285
6.1590357,8.425912
3.5855017,9.117408
5.19392,8.060806
4.789833,8.64255
5.837634,8.493724
4.8877788,9.297086
3.9526575,9.273935
4.7769327,7.829529
4.3099427,8.417297
3.4366918,8.767973
6.0156136,7.6324286
6.3745546,8.315772
6.346893,8.14048
4.237056,9.086077
1.9013948,10.65932
5.639242,4.3636417
1.8175507,10.610863
2.669033,13.532522
4.022401,8.394768
2.4873583,13.381925
4.6272945,9.011133
5.668076,7.708679
3.4692538,9.269467
1.5573623,10.792083
4.815151,8.558857
4.8828897,7.375886
4.6560316,8.941012
8.312149,-0.8735048
5.7651105,8.690274
4.2579813,8.639122
6.01975,7.591673
6.3039064,8.251834
4.457534,8.673268
1.048147,9.062635
6.442824,7.9836593
6.25489,7.916688
4.5549393,9.32286
4.593088,8.863472
1.1031357,9.060879
4.9888444,9.175521
4.864283,8.880793
3.4066133,10.053159
5.555146,8.377453
6.9902596,1.9048434
3.4988804,8.840654
4.97263,8.975895
2.6341054,13.495686
2.0972292,10.537709
5.404171,7.920294
7.0218115,1.8725109
3.97232,8.576096
5.960402,8.815653
6.302307,8.727087
3.9352167,8.237297
3.3873124,8.533988
3.397245,8.615307
5.686351,8.009769
6.996797,8.302621
2.7366817,8.834111
5.208248,7.9104548
5.467113,8.347764
4.80327,8.460884
4.5651345,8.101801
4.701188,7.8595076
5.2574105,7.747028
3.5160325,8.434826
5.6848297,8.091697
5.7398105,8.869433
3.1023202,8.634898
3.4633975,8.430563
3.0997412,10.253761
6.35981,8.20523
1.7060063,10.849336
3.7335353,8.282619
1.5875821,10.850745
3.42678,9.12711
5.8532104,8.221037
5.074314,7.937778
2.0609086,10.618933
3.2480628,8.860964
6.0820427,7.6456184
4.280947,8.079437
5.122926,8.775009
12.786105,10.031581
4.498445,10.135937
4.7030997,6.96962
8.305837,-0.86882895
8.202044,-0.76341575
12.505973,10.829388
5.5596247,8.059917
12.816749,10.00722
8.246469,-0.8077849
5.393954,8.435908
5.081031,9.269323
4.470512,10.12123
3.6427577,8.867191
5.268424,8.205908
4.5140114,8.629414
2.3859324,10.259777
3.8251953,8.108316
2.6813827,10.748061
4.330186,8.110581
6.436316,7.5899663
7.060848,1.830933
4.7672734,9.43915
2.9834557,10.207538
2.9880989,8.588764
6.249605,8.739295
6.2013497,7.9281464
3.373923,8.558859
5.9124327,7.658377
4.328218,8.229324
3.6975765,8.353771
4.9821496,9.082766
5.0478344,8.321568
6.128823,7.8734536
4.9731083,7.75604
5.3140926,7.9543953
3.047875,8.676121
5.3366814,7.9023438
4.829977,8.662749
6.094631,8.002038
0.8746348,9.395435
3.607064,8.424368
2.676855,11.905713
4.40473,8.7887535
2.6746922,11.907803
-0.3889135,9.309254
5.5249114,8.909182
4.825922,9.886354
1.5921066,10.922933
5.594924,4.409669
1.5689847,10.883348
4.2782297,9.450016
5.5193152,7.897661
3.5274408,8.139
4.6503835,9.175923
5.045186,9.483803
2.381376,9.668846
13.155807,9.835187
13.709172,8.955785
4.4332438,8.229095
5.8346944,7.679509
5.149376,8.648823
4.489942,9.333903
6.204354,7.8495307
8.249415,-0.79931974
4.7388687,8.792413
5.9667196,8.3066
2.7100356,8.744387
2.1127677,10.537653
5.254184,7.98201
4.8289332,9.110466
2.1751587,10.453855
2.8593957,10.046298
6.5457726,7.7793875
3.9714105,9.414118
2.3240235,10.255107
4.155596,9.415193
1.8428421,10.273191
5.9464297,7.556254
5.37238,7.76778
5.0242457,10.115856
5.31666,9.055729
4.995224,8.135117
4.996852,8.005328
5.0735416,9.17158
5.183695,8.948254
5.481412,8.911855
5.8956947,8.091056
6.275186,8.1354265
4.197398,9.897701
3.2973719,8.605971
5.6766086,7.9709854
5.011245,10.037347
5.2870927,9.119772
5.861144,8.768242
6.48328,8.210366
2.2635744,18.667656
4.41086,8.394707
2.7073755,13.567298
3.607695,8.54937
1.482089,9.722642
6.1374936,7.5123286
3.828217,8.229127
4.290311,9.389627
3.0310855,10.177709
5.6305766,4.3734455
2.0878985,10.7483835
6.2001185,8.334715
4.4223948,8.199715
4.6604986,6.923323
4.51391,10.163047
4.0279236,8.717181
5.9747577,7.78727
4.420731,7.9165134
4.7585654,6.928671
6.1620603,7.8723235
4.728286,7.0590844
5.3227983,8.022551
4.0493646,9.348921
4.6649175,8.796261
5.3900876,7.9978895
4.885561,8.559568
2.2035515,18.600798
4.1948028,8.938131
4.6100326,9.91538
5.046486,8.469476
7.0527167,1.8421546
4.3220153,8.800826
5.4156756,8.846856
2.5185363,13.409241
2.6949122,8.6412115
2.7394729,13.601348
2.7772827,8.689621
2.2338216,10.254156
0.46321726,9.347581
6.477542,8.302967
6.225519,7.6229634
6.4846716,8.010327
4.8856225,8.052694
6.384775,7.921478
4.8217354,7.95292
4.9640455,7.7922773
5.139345,8.065623
2.852052,8.611329
3.3724425,8.380167
3.8908288,9.293032
5.9693413,7.705265
4.805644,8.730617
6.3638916,8.047298
6.168069,7.8521357
0.8379754,9.331185
6.3817244,13.790663
0.9505408,8.903895
2.3938525,13.461385
2.6714532,10.737183
0.82928884,8.685461
6.4103937,7.5821977
2.6563008,10.314287
2.5002723,13.382962
6.1476526,7.745127
2.6760502,11.906593
7.0071406,8.290629
4.2474213,8.32093
4.70354,6.983015
6.24897,7.7480693
5.4680414,8.496696
4.7426863,7.0234413
5.7861204,7.744424
5.5909114,8.960846
5.1531005,9.070509
5.3769712,8.762239
4.4036465,8.530928
5.555079,7.7784934
5.3807197,8.038532
4.940946,9.081092
2.620649,13.59756
2.2624624,10.426395
5.54777,8.480296
3.6174319,8.369819
1.9973575,10.556667
2.1509645,10.502742
3.0173469,8.620024
3.6851735,8.964792
2.70685,11.937031
0.94501317,8.74782
6.504544,7.9556003
4.577987,9.121073
6.156122,8.3308
2.7213557,8.722657
5.2285323,7.7364917
4.363237,8.976312
5.632241,7.984985
3.7858229,9.05723
3.3938367,8.886063
3.4357097,8.618695
4.7407475,8.009352
6.214017,8.573341
6.6275334,7.5986147
5.5815964,4.4691443
5.618062,4.39311
0.7594275,8.602214
0.91013414,8.696424
3.9896102,8.119641
0.7315838,9.405274
2.6819572,11.856334
2.263216,10.510052
0.9230575,8.674123
2.4665918,13.353879
5.424179,7.901593
2.6746874,13.552296
2.4443536,13.360469
5.034208,8.319015
4.118458,8.900397
5.7595944,8.00453
5.6234517,7.7151074
4.4134827,8.975209
8.335808,-0.8973711
6.1506467,8.323602
4.53733,8.521765
4.462969,8.723444
5.3494473,8.025683
5.0842056,10.092527
1.0382445,9.035177
5.6588893,8.930465
5.598102,9.003594
5.006116,10.144843
5.6011,7.818819
0.8677441,8.713328
2.2034166,18.602245
5.2139826,8.845684
4.999682,9.094491
2.5179265,13.400449
2.6858304,13.5502825
2.6885302,10.554917
6.0984387,8.864609
1.0537434,9.1203
1.9787734,10.431143
0.88484544,8.727088
3.6452382,8.412746
6.3896346,7.9315352
1.2278165,9.582226
6.9159575,8.281033
3.1907547,8.691056
3.6724498,8.294554
3.985794,8.217352
3.3499594,8.497396
5.481619,9.252049
5.3689218,7.824851
5.8128285,7.5641794
3.5927818,9.165871
4.804568,7.9728913
5.831444,7.8682804
6.4143524,8.110229
6.274274,8.183929
6.1944885,8.924721
6.3525243,13.767345
5.9894032,7.614139
2.2035084,18.599651
3.5093884,9.096914
3.226694,9.529298
1.9764856,10.473931
-0.30965033,9.816147
2.6530724,11.876856
6.0605607,7.7640634
4.5611515,8.955455
2.4168477,10.299883
3.946395,8.120203
2.5104532,9.386284
4.374959,8.622451
5.0436497,9.42124
3.2814353,9.48952
5.2381663,7.813986
8.289812,-0.8510405
5.747888,8.861496
1.1848651,9.381828
13.68498,8.950777
3.0214415,9.495765
4.3468347,8.926473
5.45194,7.639856
4.757436,7.9885426
5.251319,8.0107
2.696291,11.862244
2.3691504,10.275339
4.835995,8.436627
3.9724112,8.74552
0.75434846,9.390855
2.2040312,18.578297
7.0094757,1.8858566
0.9729876,8.901262
3.0772405,9.617975
1.0251067,8.850168
6.40306,13.816796
5.646758,4.3736215
6.220366,7.8163786
5.5697355,7.755304
3.5337205,8.246684
3.5073774,8.321995
5.09982,9.479377
4.0481772,8.363953
5.4388795,8.85931
5.540316,4.30638
4.4255996,9.304679
4.381911,9.145798
3.5262628,8.629427
3.5325484,8.41358
4.999838,8.798705
3.8327813,8.53192
3.6110282,8.581469
7.071702,1.8177904
1.0689142,9.261845
0.9477843,8.87521
1.4283414,10.597134
1.7072256,10.81863
2.5210648,13.389645
5.0347786,8.592263
5.6888814,8.236637
1.7158905,10.886414
5.03052,10.162479
7.010386,8.290187
5.0306964,9.022908
12.501284,10.279599
5.0009866,8.400917
5.0857286,9.048927
12.251305,9.696736
2.7940528,10.285032
1.0968411,9.445941
2.703447,11.048868
5.376896,8.021477
2.862147,8.392471
3.52145,9.437352
4.0936866,8.472806
5.3003073,9.121147
2.5656962,9.417027
4.5010834,9.267625
1.4016192,10.794712
2.4874988,13.368861
4.224927,8.008518
2.096566,10.588171
4.822255,7.914386
7.056508,1.836508
2.583097,10.346977
6.370164,13.784106
3.1203642,8.477988
6.0548086,8.062874
0.85252696,9.525976
4.769132,7.77618
4.977812,8.05744
6.204239,8.015308
5.471231,9.111525
5.475632,7.643308
3.3112237,8.491331


==> i2it_2d_3.csv <==
UMAP1,UMAP2
13.325027,8.661995
11.818572,10.093063
13.774002,10.54742
12.302943,10.61326
13.437325,9.4958935
12.08075,9.538617
13.982197,8.423525
12.077386,9.418849
13.759637,8.697315
13.071306,10.015712
12.071031,9.914246
12.750985,9.694936
12.38864,8.113269
13.760619,11.439696
14.073321,9.108147
13.581312,11.00771
13.914497,10.292719
13.065763,9.171374
11.832398,8.669888
13.214885,8.808432
13.962048,9.341933
15.086749,9.767878
14.853331,9.373893
13.86422,9.582879
12.458617,10.494944
14.734211,9.330568
14.637775,9.356277
15.37683,10.444507
11.913648,8.775017
14.638941,10.018582
13.666935,8.822087
12.78155,10.815916
14.0220995,8.558352
14.737862,8.982042
14.681002,10.566964
12.322949,10.710189
11.814179,9.079423
12.94536,10.431608
13.162073,8.630945
14.487845,10.13869
13.365729,10.556135
13.592089,9.56049
14.282884,10.062596
11.957051,9.515246
11.869184,10.861227
14.414528,10.439124
11.607999,10.362332
13.175473,8.41494
13.881408,8.477786
14.713798,9.664237
14.588513,8.824261
11.809537,10.2476225
14.654698,6.920879
13.393117,8.835611
16.797014,15.188666
13.148641,8.416316
12.739255,9.275604
12.1577635,10.378241
13.273006,10.166874
13.388999,8.990037
12.476878,9.551074
13.407531,8.64876
12.625876,9.741952
13.930401,10.718679
14.140661,8.403867
12.953338,9.877553
13.270591,9.394489
13.408246,9.446488
13.693299,10.4169855
13.372149,10.07827
13.399828,10.273663
14.152645,9.922482
13.92968,9.361453
12.194275,9.624974
15.109082,9.857175
13.712658,10.033159
14.236152,9.633998
15.19882,10.53698
14.395858,8.271613
13.01657,9.612443
16.661293,7.8455
13.92158,8.894857
13.567764,9.445025
12.985921,10.220554
14.122129,10.297864
14.554494,9.595142
14.669268,10.210342
13.587516,8.704918
15.215669,9.770164
12.783604,9.580485
12.299422,10.615843
13.0166855,8.758748
12.515921,9.243486
12.657337,8.201918
11.24254,8.136919
14.292649,8.910656
13.446309,10.385461
11.619101,9.151827
12.977578,10.224489
14.349572,8.770151
12.297573,9.195332
13.596316,9.794547
11.762753,10.779906
15.026973,8.930516
15.31649,10.314145
13.748298,10.702218
14.279523,10.310711
13.203262,10.422442
11.830053,10.692908
14.6190195,9.585339
14.240826,10.165971
11.235018,8.222788
13.896927,8.33045
13.955627,8.750487
13.082603,9.221063
12.260386,9.756218
14.73063,8.755755
14.4821205,9.253043
14.412248,8.99174
12.34582,10.259668
14.47119,8.085655
11.926614,10.301646
14.878236,9.620544
13.057151,10.870426
12.780039,9.584428
11.7399025,10.749363
15.107504,9.997842
14.642985,10.0161915
12.7684555,9.985495
11.904206,10.875764
13.744871,10.809958
11.769391,10.294081
11.65973,10.515465
14.380198,9.558568
13.318579,10.0750265
14.042962,10.326333
12.209741,10.639961
11.452893,8.830735
12.745733,9.305748
14.101286,10.673088
12.855359,9.34536
14.3466015,9.687854
12.85614,10.997573
11.254209,8.373654
14.720376,8.6882715
12.835234,10.184038
13.144012,10.674847
11.782716,10.027278
15.349693,10.231882
11.773377,10.728047
12.5493,10.868678
12.302948,8.153944
13.5442295,9.735427
14.270683,9.13609
13.984689,10.272624
12.002454,10.102304
11.840723,9.868711
14.933824,8.978628
12.599318,9.265452
14.927016,9.276894
11.697488,10.095794
14.610711,6.91776
14.927661,9.531569
15.125038,9.9495735
14.565299,9.179402
14.054624,8.813371
14.675354,9.383462
14.611244,6.9236226
12.001399,10.505735
13.910918,9.740422
12.901487,9.652851
13.609749,9.658099
14.320097,9.926829
13.979374,10.575148
14.991653,9.293299
13.0688095,10.164596
12.093404,10.046313
11.789743,10.11165
11.956017,11.164496
11.79274,10.69174
13.2225895,9.593981
12.040214,9.380993
12.611263,10.488481
11.900023,10.240669
13.804654,9.056128
11.64256,8.716016
13.040697,9.488802
12.837199,9.804947
12.997202,11.062676
13.55628,8.876322
12.46043,10.374296
12.075017,8.988358
14.928188,9.099097
12.066158,10.558474
12.956223,9.447085
12.1577015,10.505759
15.204209,9.984256
14.904651,8.735993
14.669681,9.414903
12.63899,9.474773
14.76805,9.49763
14.466731,10.466854
12.268839,8.6203575
13.118404,9.343309
14.996675,9.033027
14.338905,9.668612
13.992962,10.394332
15.181941,9.930638
14.642714,8.817457
13.711048,11.378897
14.431871,8.112706
12.591124,10.351133
13.671157,10.120626
11.7402315,10.085379
11.909828,9.150898
12.296912,10.854068
11.176524,11.023664
14.263528,9.554444
13.478875,10.394517
11.237248,8.138758
11.857881,10.535769
13.114639,9.532815
13.328342,9.730677
13.396366,10.414655
13.893889,8.38013
12.323337,10.02402
10.900509,1.5410726
13.489103,8.914635
12.441582,8.370013
11.614061,9.11028
13.247003,9.714668
11.620186,8.340288
10.857837,1.497897
11.769771,10.782716
13.307091,9.743468
12.929564,9.886689
14.784636,9.692991
12.005592,10.662675
15.240771,10.394621
12.402816,9.333212
14.295959,8.771349
11.294011,8.239781
12.091996,10.269854
14.234199,9.682641
13.664879,8.578786
12.54751,9.609523
14.045792,9.34918
15.172702,10.454512
12.443003,8.045132
14.114188,9.223839
13.231419,8.852419
14.046529,8.68531
15.065252,9.132485
12.99165,9.77722
11.332389,8.266557
13.618042,9.716436
14.312439,8.718421
14.503581,10.003284
12.636233,8.985763
11.927055,8.999383
11.253996,8.163228
12.114989,11.124518
13.984768,10.617664
12.867533,9.313917
14.388657,10.877794
14.217305,9.54389
13.135454,9.271532
12.370812,11.062913
14.99265,10.595388
14.0736475,9.035513
14.783212,9.552182
13.537726,9.75291
14.849355,10.423811
12.599306,9.986962
12.729572,7.924934
12.345153,8.333235
15.161266,9.787937
10.847501,1.4837332
12.471099,9.666181
14.083248,10.2011795
13.709561,9.245774
13.789626,9.71879
13.192724,9.53467
11.670585,10.474241
13.718977,9.874514
15.162592,10.11371
13.973457,9.104809
11.821618,10.538992
12.247417,11.303123
14.145668,10.588376
14.616945,10.6301
11.171766,8.117566
13.688103,10.383818
16.695929,7.805997
14.254393,10.851818
14.010664,10.364175
13.28028,10.356949
13.09358,11.048771
16.671906,7.829377
11.934499,10.273027
14.523962,8.952419
12.891974,8.846937
11.843549,10.264086
12.513516,10.177267
15.344609,10.426623
14.982316,9.964072
11.176957,8.377994
12.570598,9.497349
13.971024,8.925181
13.647718,9.41813
13.801896,10.4786005
14.442803,11.263048
13.358572,9.66985
12.561846,10.70759
14.508061,11.313497
14.537149,8.706525
13.107208,9.932251
13.600589,8.947028
14.58653,11.317207
13.312074,8.914467
13.795157,9.69303
16.618507,7.909199
14.51896,11.236767
13.514454,8.418569
12.739995,10.661247
11.753642,10.124738
13.52114,8.549706
15.1738405,9.930049
15.149737,10.082878
13.175383,10.065086
12.615232,10.489914
13.238378,9.59478
14.223022,9.298139
13.85119,9.419816
13.077885,8.45872
13.675272,8.993368
13.348873,11.075458
13.796585,11.481947
13.679263,10.330047
11.293174,8.214739
14.960911,9.154618
14.191162,8.881631
12.616781,8.709512
14.749542,9.631526
13.241388,9.990697
11.295218,8.459747
11.230345,8.12135
11.8605385,9.806251
11.932966,10.031586
11.910482,9.638308
12.353733,9.807363
15.04037,10.5937395
16.822289,15.208524
14.093879,10.71381
16.825977,15.225185
12.646285,9.704545
12.422749,10.203178
12.5572405,9.166785
11.808975,10.29436
14.837554,9.162489
11.620853,8.430413
14.78597,9.155505
12.105628,9.950266
12.764744,10.409242
13.637794,10.945716
13.4111805,9.7357235
14.686047,8.773477
13.909905,9.288418
14.874781,9.808786
13.27726,9.959197
12.656776,10.687472
16.655127,7.8506374
11.830591,10.656433
12.608815,10.713516
15.335282,10.51018
11.8673725,10.0864
12.255702,9.741574
13.6317625,9.61895
13.964802,8.698761
12.3270855,10.793473
12.149631,10.261105
11.801554,10.432511
14.161937,8.484809
14.961298,8.950172
11.182355,8.145603
13.623397,9.815333
14.029387,9.479289
11.959699,10.371256
14.5834875,9.142296
13.252079,9.682994
13.309961,10.187784
12.19481,10.122125
11.863518,10.38416
13.653842,9.876654
12.042126,8.9033375
11.951974,10.966467
13.867548,10.851915
13.445999,8.846777
11.79062,10.40796
13.070861,8.893376
14.915498,10.384104
13.413499,11.074268
14.746828,10.374183
15.006189,10.534156
14.260407,8.555757
12.379315,7.968446
12.489396,10.471266
12.655189,9.496239
14.387336,8.8423395
12.150676,9.451338
12.971683,9.330709
12.847269,9.496936
13.756612,9.859052
13.717538,10.733257
11.898387,11.292286
11.867955,10.32629
12.80769,10.489358
11.918223,11.15661
15.161713,8.875595
12.36663,9.631893
14.390595,9.546681
13.035514,9.572619
12.857628,10.825468
13.5195,9.847225
11.266689,8.168654
12.003345,11.080226
13.181784,9.849127
12.490247,9.624967
13.566448,8.726982
14.98317,9.909097
14.065995,10.438576
11.397092,8.375476
13.059467,9.938279
12.755249,10.635524
12.431545,8.306629
13.753982,10.514551
14.029602,8.4578495
12.79015,9.040714
11.144612,11.047254
13.698971,9.876399
14.641909,6.9054885
11.800291,10.3108425
15.345063,10.412386
11.272459,8.196123
14.408266,8.73089
11.555729,9.137789
14.614644,9.000742
11.784639,9.663094
14.477102,9.183579
13.553377,9.676643
14.561483,9.835122
14.943282,8.982715
13.477111,9.914216
11.903697,8.700437
12.600411,9.015926
13.02362,9.763432
15.147413,9.175401
14.765374,8.636892
13.179539,9.491148
12.743526,9.708468
13.459088,9.5843115
13.032971,10.632073
11.894898,10.023559
14.305378,10.3350315
11.217375,11.001308
14.70908,9.684957
13.462859,10.902934
14.524582,10.175469
11.652218,8.412671
11.175554,8.117383
14.03294,9.599415
12.715726,9.71693
13.238562,10.681092
11.125201,11.05422
14.367365,10.310843
12.518864,11.251916
12.801882,10.635297
14.26276,9.927248
15.279776,9.79843
12.942128,9.569459
14.971679,8.887545
14.400159,10.473106
14.115809,8.488305
12.94118,10.020878
12.939869,9.681947
13.329004,10.07549
12.362898,8.107316
13.018792,10.396153
10.883297,1.5244516
11.300289,8.170019
12.349904,10.187353
11.849239,9.920477
14.488704,10.10364
11.95169,9.645179
14.085859,10.60687
12.05118,9.886116
13.485125,10.80901
13.8121605,9.60163
13.256039,10.970403
12.583792,8.3679085
6.3660817,7.7383213
14.434167,8.586571
14.65466,10.343425
13.883557,9.7922325
11.982403,10.145677
16.85652,15.159618
14.487677,10.412524
11.871578,10.323657
12.499583,9.931703
13.062891,9.740067
15.04182,9.141152
14.500696,8.772983
13.558876,10.170232
13.02967,9.2009735
14.628017,9.978048
14.563813,6.9663587
12.77366,10.287015
6.249083,7.545927
12.66548,7.9780636
12.286394,10.181344
16.770483,15.171435
14.744753,8.680908
11.861974,9.842846
12.420276,8.286186
12.98218,10.2381935
14.545926,9.073415
15.333554,10.508138
11.853223,10.768882
11.888689,10.679515
11.281679,8.180792
13.168832,10.154541
13.740822,11.396259
12.465186,9.471234
13.447365,8.749683
14.544893,9.858295
12.39236,10.317444
11.664371,8.523632
14.437161,11.282801
11.746562,10.313722
13.892137,9.984123
13.896422,10.108337
11.794772,10.2772255
13.489247,9.994698
12.85376,9.8409195
12.133138,10.601529
13.641323,10.856059
13.629058,9.371238
12.709336,8.519628
13.163087,9.7696705
13.114251,9.967259
13.34607,10.01333
13.745878,10.0233755
11.266213,8.177177
12.369204,8.00575
14.635133,8.951907
13.352001,10.528141
12.646827,9.216769
12.701617,7.9573426
15.147664,10.0884905
14.470737,8.505607
14.0237465,9.797881
11.947222,8.678377
16.813936,15.216985
11.147806,10.974976
14.81518,10.434896
11.722287,8.79853
13.340211,9.077684
14.693528,10.27814
14.804106,8.5963125
13.324783,10.009944
12.766242,9.284323
12.107055,9.254072
11.85265,10.200555
6.8198447,7.9200006
15.090648,10.195077
11.881797,9.930777
13.032416,9.289222
13.823564,10.079599
13.691257,9.374004
13.225986,9.441049
13.186939,9.545414
13.1435,9.480334
13.01608,8.914018
12.92047,9.646713
12.165767,9.707388
14.350601,9.209415
12.455911,8.993592
14.846164,9.158667
15.140693,9.913604
12.216684,8.187698
14.275621,10.446131
12.625084,8.010309
14.626077,10.013103
11.774005,10.524713
13.324592,10.19784
14.007526,9.271506
14.800823,8.5364
12.739118,9.756148
12.482534,10.270896
14.644218,8.813391
12.057536,9.732589
14.787583,8.859524
16.805565,15.202125
12.418042,10.899732
15.106983,9.999448
13.818679,9.000948
12.062048,10.40518
15.078184,9.906011
12.017273,10.901529
12.105235,11.111128
13.015868,10.316893
14.654149,6.8706613
12.772761,9.187277
10.849435,1.4894241
12.83619,9.729429
13.832672,9.359757
14.366926,9.095324
14.24209,10.1728
12.265095,9.570585
11.471001,10.76504
15.378704,10.38591
13.194624,8.968858
11.9088335,9.94202
13.692541,8.4084
12.625553,10.826887
11.8927145,9.75759
13.930823,10.318022
14.493237,9.881592
14.487529,8.076592
11.784544,9.941306
15.131001,9.034345
14.890446,8.84168
12.364029,7.9996953
15.29858,10.415071
13.950499,9.470909
13.115268,9.912966
13.499082,8.522779
12.862231,9.737128
13.526273,9.916551
12.700777,9.923779
13.8224,10.753595
13.803903,11.464966
15.047549,8.977213
13.295359,9.323788
13.134515,8.654197
13.465561,9.046189
14.074612,8.823785
13.811124,9.659337
14.897551,8.723771
13.876613,9.641598
13.078847,9.854672
12.479352,10.68248
13.2612,9.092681
14.010085,9.617585
13.847253,10.829977
12.953427,10.243384
15.149151,9.99096
14.180283,8.457416
10.849379,1.4903998
12.772798,10.861204
12.492001,9.233868
12.938548,10.204813
13.59397,9.57679
11.933015,10.309407
12.719152,9.296042
16.661757,7.8410463
15.324837,10.409879
13.604733,9.389345
12.849175,10.400262
11.863562,10.195175
15.165472,9.710746
14.026919,10.714209
13.919727,8.398197
14.233376,10.784836
12.773668,10.686997
11.898355,10.138157
13.77076,10.521162
11.992997,9.645399
13.689589,9.368567
14.460656,10.363449
13.902741,10.58844
14.308402,10.371464
13.156241,9.682749
12.991215,8.392376
12.303563,9.903715
11.820746,9.138641
15.126394,9.735132
13.029711,11.149486
14.910037,8.661311
11.840508,10.415607
13.676402,9.593772
12.581346,8.169503
12.268464,10.60714
12.73991,10.891751
11.953506,11.035398
15.09489,9.195454
13.007026,10.057082
11.60492,8.474887
13.192069,8.837178
11.971898,10.342912
14.500347,9.722873
13.483733,9.595376
13.291866,11.027243
14.159287,10.224906
16.814363,15.216745
14.07115,9.372503
13.00445,9.482001
13.514324,9.33856
11.935243,9.165512
14.682824,9.582223
14.331637,9.500355
12.940593,10.985298
13.151211,9.714364
11.803003,10.187969
11.736112,10.5519495
13.195953,9.926484
14.2760105,8.970602
12.97152,9.625016
12.909455,10.279327
12.956339,8.910008
13.322376,10.627192
13.63832,9.245626
14.28792,10.860132
14.624912,9.621142
12.566923,8.908002
13.55501,9.812225
12.699421,9.059729
12.71313,10.928912
14.627013,6.898231
14.991871,8.938505
12.19521,10.695083
13.072659,9.354645
10.8726635,1.5212476
14.585578,9.5544815
12.992208,9.66609
14.60881,8.792349
13.818816,9.209969
14.046833,10.703324
11.8902235,9.159628
13.795481,10.783658
14.49543,11.307817
15.281273,10.429284
14.663787,8.646416
13.319872,9.687652
11.603768,9.119556
11.936431,10.79429
14.440169,8.110557
12.555651,10.42385
12.009143,9.980057
11.901129,10.06386
14.145345,10.384472
12.702416,9.075611
15.251727,9.713777
11.570862,8.439979
12.831167,9.048215
12.950925,8.677057
15.057434,9.112697
11.161245,11.045166
14.632565,6.889446
12.483995,9.271542
12.143633,10.854334
12.120901,9.906059
14.455711,11.318355
12.475968,9.760984
11.946539,10.135288
13.320997,11.202435
13.367165,10.069025
12.57058,9.333842
11.897494,10.737192
12.241324,9.821719


==> ip2p_2d_1.csv <==
UMAP1,UMAP2
10.908945,1.6642021
10.463565,1.7723968
7.1391306,0.65247935
9.008756,0.0338829
10.581275,-0.50392765
9.862782,1.3672357
12.550462,-0.55539817
11.85195,1.2918502
11.902721,-0.28262314
8.308595,1.3031219
11.62885,-0.48810604
10.50514,-0.2799333
10.421427,1.6633499
10.552585,-0.7027531
9.274962,0.31825987
9.38977,0.3054284
10.931025,1.6635827
12.432599,-0.16508524
10.422228,0.54053783
10.543578,1.3702555
11.18578,-1.1768432
10.057458,-1.1175208
10.620923,-0.6614059
12.289252,0.515434
10.005443,-0.57182765
9.077748,0.4895787
10.384073,0.49198723
9.945088,-1.1570747
8.5064745,1.1833979
10.2654,1.0576937
10.674019,1.7682587
7.2818203,0.46742907
11.822744,1.069284
9.927426,1.0484939
12.054463,1.303254
12.51434,-0.522023
9.153394,-0.057025056
11.849465,0.6567806
9.329544,1.4406261
9.520492,1.4343892
11.571325,0.19396977
10.338928,1.4147809
10.147106,0.7013526
10.548248,-0.63022405
10.581778,-0.33699772
9.205056,1.5718403
11.787662,1.2593791
10.253279,1.1820703
9.300361,0.4495135
10.603622,1.5156027
8.207234,0.5042122
10.932426,-0.7214097
11.488163,-1.240348
12.146335,-1.0428054
8.453343,0.82747734
12.134868,-0.12166333
9.481703,0.67449707
10.606074,1.3779019
8.642995,0.19878085
10.869771,0.40728715
12.571424,-0.23827562
11.591005,-0.27598885
11.849693,-0.32840443
8.840143,1.2726095
12.193891,-0.9044992
10.888918,-0.13239819
10.664409,0.94141775
12.192388,0.99001014
8.980539,-0.8693374
12.601973,-0.4544382
10.820785,0.073082566
9.527921,0.32909915
11.55209,0.2195961
12.371996,0.026147002
9.701328,0.9107771
5.067715,0.41998914
10.525032,1.6614077
8.601378,1.2489935
9.638029,-0.7310677
10.430309,-0.0023934417
10.891717,-1.2041615
11.38173,-0.34021017
10.670724,0.89398646
10.704996,-1.0006523
10.810361,1.15844
11.506284,0.8210022
11.680446,-0.34834412
12.061804,0.5062699
9.353379,-0.31618822
11.091345,0.5278871
12.03272,-0.62996477
8.143466,0.24674623
10.851657,1.358856
9.313883,0.12445542
11.650137,-1.0269055
10.587045,1.3216641
12.068409,1.100851
11.834557,1.2945037
9.872358,-1.0949881
9.082469,-0.23846677
10.438196,-0.5823961
12.280435,-0.3989996
8.550117,1.2417485
10.402025,-0.851565
11.008297,-1.258899
10.522852,-0.61142975
9.058105,-0.54782283
12.33986,-0.049089555
8.017273,0.39595297
11.2915125,1.0486704
10.296014,1.0853536
10.715772,0.50883496
11.810454,0.74952656
12.322397,-0.19901296
12.030154,1.2911779
10.415791,1.0097071
10.867019,-0.7147285
11.428229,0.63138795
9.826025,-0.3851861
7.4355965,0.4148969
10.224068,-1.1097269
12.400492,-0.031867728
11.987326,1.4180676
9.169178,0.2647247
9.297046,-0.2087066
11.658792,0.33356643
10.076272,-0.1659743
11.989027,1.1724588
9.238334,1.2309098
10.872842,-0.8227757
9.124698,0.57842284
12.335378,-0.3577336
9.343664,0.63880193
12.375832,0.050913483
10.662415,-0.9925782
11.640283,0.14749613
11.891473,-0.35135487
11.320276,0.5962572
11.441987,1.0619067
12.1955185,0.92330885
12.098775,0.52932394
11.325155,-0.9714198
12.170825,0.8855429
9.932648,-1.0518794
9.639086,0.31967232
11.189993,-0.21150449
9.283556,0.8625585
8.999174,-0.3541806
10.545876,1.0167259
10.903762,1.207098
8.114669,0.5730952
11.910715,-0.48612428
9.519254,0.50853384
12.539467,-0.9737899
11.517331,-0.71540225
9.43358,-0.6050135
12.148911,-0.9764026
10.133624,0.6852301
9.590675,-0.83834815
9.045311,-0.5431391
11.586634,0.7086424
8.645685,1.202784
9.863479,-1.0791373
10.783752,1.4434386
12.230189,0.18966578
11.568721,-1.1638594
10.003497,-0.035115413
9.075238,-0.55618435
11.001631,1.4076802
10.505003,-0.8913824
10.385505,-0.5541911
11.141383,0.2617471
12.443297,0.12390266
10.775639,1.7131921
10.640257,0.65243024
10.701706,1.4955045
10.71862,1.6508114
10.645044,1.8056014
12.36624,-0.93589723
9.885186,0.7357405
12.044111,-0.8564959
3.875802,0.7848128
8.596501,0.7856564
9.081836,0.38832965
8.507933,1.2197005
12.481784,-0.26833963
9.743612,-0.18715687
12.11815,0.5923153
9.54492,1.8633131
9.364459,0.77344686
9.328885,0.8630834
11.480656,-0.4201404
10.867065,-0.9032734
10.595797,1.9254665
10.431302,0.59493357
11.13843,0.6210353
11.05031,-1.1138417
4.7825227,0.38306355
8.677766,1.2021952
10.982578,-0.51022804
12.539464,-0.8494474
11.179998,-0.06760395
10.666257,1.1478966
11.594632,-0.13292834
9.82307,1.5188513
11.07921,0.9064779
11.743176,0.74557585
12.178751,0.110092856
11.555227,-1.087028
10.707449,0.8298487
9.57329,1.3341908
9.706952,0.10807607
11.366354,-0.34697744
9.541431,1.8434772
8.348941,0.9927143
10.300632,0.87016886
10.375148,1.0663908
9.745064,0.45578527
12.559885,-0.43033704
11.02967,-0.97305673
9.108039,-0.521957
10.265894,0.010731207
11.006918,1.5655646
10.234236,0.094576605
10.433769,0.15354203
12.28981,0.4759733
10.229329,1.1906126
10.539951,1.579722
10.836903,-1.2413201
9.428747,1.0409147
10.796048,0.08331056
11.019687,0.11759127
9.177238,-0.41849458
12.141035,0.60514456
10.417443,1.3590024
8.519798,0.61698127
10.427673,0.4039525
10.143179,0.18374687
9.042701,1.5455863
10.493342,-0.9866002
10.871424,1.0953817
11.550977,1.2494364
8.82748,1.1837647
11.262226,-1.2575852
9.495168,-0.14808965
9.486204,-0.11599056
11.278058,0.2576335
10.575328,-0.8919207
10.980379,-0.89236426
10.121212,-0.8326523
12.033639,-0.30718637
11.679331,0.013020572
8.860624,0.96432865
9.114717,1.2868783
11.204363,0.7388178
11.3402605,0.60832566
8.98414,0.099877976
7.959849,0.30731767
10.052496,1.6097146
4.150529,0.47512642
10.518451,-0.26145023
11.278423,-1.1638582
11.86589,0.56998795
10.017228,-0.4197703
9.929554,-1.0606797
11.503421,-1.1079304
12.384944,0.2659483
10.702175,1.3706301
10.01367,-0.15270114
12.272555,0.53112626
10.41092,-0.13658574
11.464939,-0.32571664
8.80634,0.689007
10.946758,0.16242555
11.600825,1.0428975
12.393182,-0.18386368
10.826523,-1.0979197
12.089102,-0.95906126
11.557178,-0.15176618
12.23861,0.5590429
12.454459,-0.165407
8.7837515,0.5961777
9.458856,-0.29969853
9.872549,-0.19666326
9.854323,-0.6540503
10.817018,1.3778533
7.6759205,0.44456303
10.068183,0.8993366
9.419363,0.48615062
9.1204,1.0089511
10.314982,0.37367982
12.566408,-0.98819536
9.906026,1.1510135
10.571544,1.7812463
10.574606,0.53118765
10.696621,-0.42765948
11.3163395,0.9060815
10.245597,-0.22690022
11.385753,1.3070074
11.260714,0.54904974
12.407122,-0.13240656
10.875794,1.304449
11.611409,-0.4123614
8.774284,1.1016436
11.380476,1.225868
9.128976,0.09855693
11.153373,-0.98409986
10.614574,-0.36755726
9.68378,-0.21328256
7.951145,0.3963158
11.29948,-1.0463532
9.949224,0.7138753
12.053919,-1.0098478
11.789163,-0.37468207
11.912224,1.2397181
9.81183,1.7053068
10.401256,-0.43119103
11.027628,-0.684704
10.885262,1.6031147
11.031521,-0.8330802
12.3254795,-0.7515895
12.012084,0.0898964
12.453156,-0.7339659
11.126089,1.3852772
11.59886,-1.0683274
10.225127,1.1628841
12.235134,0.96607655
9.294558,0.18292026
10.355592,1.1538609
12.3480835,-0.49778083
11.43228,1.0329828
12.270319,-0.15661034
9.04802,-0.053962793
7.6398234,0.6576989
11.161637,-0.757088
12.483528,-1.0608566
11.339929,0.661597
11.339953,0.34691483
8.323833,1.2147532
11.162717,-0.45294195
12.155711,-0.69785863
7.507025,0.62027
11.74628,-0.90533084
9.647456,0.6902883
9.637061,-0.80446696
9.957139,0.9878685
10.3214245,0.28135413
10.988348,-1.1711218
12.255604,-0.9292644
8.807303,0.6081776
9.609891,1.5627991
10.503288,0.08520588
12.220658,0.74659413
10.409568,0.5493955
9.543943,0.43411353
9.334686,0.35665733
10.667419,-0.33088604
10.564885,1.8244616
10.50689,1.6473978
10.1078,-0.095764786
11.99287,0.81501365
11.967578,0.066017695
12.370301,-0.8402818
11.30538,1.2738799
11.6477165,-0.24359927
8.561424,0.6980446
7.8644433,0.47823137
11.026449,-0.44978333
11.660981,-0.8087732
10.770972,0.13603686
11.698776,0.6882438
10.997474,-0.93681407
11.610172,1.2188766
10.863077,1.1140453
11.183636,-1.2689065
12.025214,0.6314304
9.55376,1.8383772
8.811917,0.21012916
9.902953,0.48372787
8.580525,0.36315218
12.376165,-0.25487018
12.284181,0.3737755
11.332643,-0.6627191
10.095666,1.5091248
11.502038,0.51657397
10.330906,-0.4143477
11.305738,-0.63789004
10.35614,0.8656647
8.848263,1.322948
11.369322,-0.05341747
9.229351,1.0835968
10.716197,0.6638954
10.542287,0.98726237
12.274527,0.35933316
10.338559,1.7538384
12.277353,0.9426409
10.641112,1.7246071
10.680168,-0.06929295
10.832109,1.1723524
12.2891865,-0.8528576
9.188988,1.5528219
11.03641,-0.456472
7.3209577,0.7272432
9.708171,0.647432
8.82713,1.0901194
9.916929,1.5997573
7.2103953,0.8490515
9.410858,0.46940812
9.459336,0.05373425
8.803347,-0.081770875
11.20746,0.9876211
12.236433,0.7795984
10.512499,-0.0047792466
9.116875,-0.4809747
6.6873846,0.7052903
12.184042,0.08090149
10.330321,1.5023983
11.009856,1.6879768
8.240359,0.84091735
9.706199,-0.53164643
10.534563,0.0023964646
9.42878,0.30349848
12.016848,-0.7972942
12.040274,1.2282279
8.188069,0.5357058
10.54179,1.4395384
8.331575,1.3412112
10.721445,1.2840436
11.551631,1.315026
11.7516985,-1.121832
9.232494,-0.05063718
10.5583515,-0.5224441
11.809934,0.36999545
9.114231,1.358222
8.349198,1.2645906
12.416821,-0.87905437
11.921223,-0.9334404
8.779736,0.6846074
10.204017,1.5354053
10.1454935,-0.73990464
4.75087,0.40356055
10.526245,-0.08324018
12.0682745,1.0489055
12.362736,-0.028478427
11.386953,-0.4807457
12.342304,0.16056232
10.351999,-0.89431834
9.275184,-0.4857705
10.2603245,-1.0538172
10.325823,1.3870307
12.041569,0.8226262
10.467837,1.5988048
9.410165,1.5163281
10.485244,-0.5751736
10.439801,-0.042317554
10.396713,1.4055681
11.2003975,-1.217301
12.144335,-0.024307853
9.247731,0.12354065
11.072827,1.5866237
10.44671,-0.66383696
10.509657,0.7522509
11.607365,1.1594454
9.791149,-0.8639089
12.147668,0.73177093
11.125169,-0.81556123
10.457801,0.8764276
11.1590185,-1.0778558
11.510553,-0.2768897
10.772873,-0.15908615
9.598109,1.5480523
10.621758,0.33202845
9.81067,-0.0917193
10.445033,0.7606314
11.847492,-0.09644384
8.923539,1.36829
11.295967,-0.9347604
11.98208,1.2457696
10.732716,-1.0342554
8.430735,0.8737334
9.736025,1.3937203
9.745586,0.09069682
11.847497,-0.45268464
11.887876,-0.16049519
10.259566,0.84964615
11.407612,1.35209
10.009016,0.6592239
10.541001,0.66972166
9.719765,1.364565
11.836692,-0.975515
12.343726,0.02973976
10.949259,1.0383795
11.584662,0.27237254
8.816109,1.2611477
9.959975,-0.7356137
10.009058,-0.7436608
7.943347,0.5201008
12.2709675,-0.015733862
3.8935487,1.0578133
12.332601,0.599669
10.136574,-0.9180124
10.3460245,-0.9426499
12.445588,-0.34778512
10.908376,-0.17069885
9.092058,1.3638381
10.489442,0.6006322
10.342616,-0.16437364
9.872107,-0.21669321
10.171156,0.126162
9.106514,-0.49636373
10.399641,0.63322973
11.4189415,-0.5525952
10.703299,-1.1123116
10.577476,-0.38911062
6.840122,0.69624853
9.214612,-0.025741579
11.544558,1.3296492
10.389556,-0.95200026
9.891302,0.28496608
12.229758,0.0028179882
9.24388,-0.39628065
7.1305194,0.6364104
10.106189,-0.9622736
9.006556,0.044328075
10.96124,1.8350635
4.831539,0.3873967
11.996315,0.74295044
11.584867,-1.069278
9.97509,0.06134242
12.303539,0.679272
11.364304,0.7591761
12.583922,-0.32063225
10.461334,0.88214
12.347559,-0.9517398
10.963812,-0.01220696
9.254184,-0.5557704
9.498262,0.5762429
11.263373,0.5505366
11.061615,-1.2344838
11.528712,-0.095657595
9.793326,1.3994415
12.13325,-0.86898166
9.210983,0.7359455
10.455766,0.7078313
12.077034,1.310552
11.027508,1.048197
12.08405,0.7300983
9.043052,-0.49818283
10.783363,-0.508798
11.034504,0.71495634
12.400006,0.06641921
11.012228,-0.78216064
10.169809,0.4508911
9.672147,0.04544843
11.03372,-1.3164983
9.143114,0.07618343
8.899601,0.533359
12.337278,0.19244361
8.545042,0.078259945
10.751261,-0.9095953
10.453997,1.5012565
11.012981,-0.49480766
9.445852,-0.1368304
9.204673,-0.47147137
10.937198,-0.9166952
10.42151,1.6989598
12.308156,-0.24825737
10.346208,0.29282796
8.759979,1.0173073
9.913979,1.4339185
10.869348,1.7882838
8.808571,1.2373511
10.561617,-0.90011555
7.292216,0.59192675
9.202141,0.6095879
12.369529,-0.31044552
10.452499,-0.06840566
9.498794,0.3186058
11.226044,1.0656539
10.541792,0.6676257
10.75452,-0.6918822
11.768903,0.697402
10.640353,0.031320862
10.904597,-0.7038513
8.3472805,1.2002002
10.116586,1.469562
10.753102,-1.1000016
4.2569118,0.5809534
9.438956,0.21918312
10.735366,-0.32413104
11.142469,1.5299684
8.861223,0.55454737
12.404489,-0.18354094
10.3518095,-0.05675549
10.461263,0.85205746
10.457254,-0.8570266
9.53587,0.7366521
11.751238,-1.1865478
7.305775,0.78244233
11.044855,1.4895147
10.544641,1.2591816
10.004741,0.68586093
12.029603,1.1503679
11.0848675,-0.90905815
11.140342,-0.8298544
10.376696,0.75371
12.3266735,-0.30520827
11.079247,0.84200454
12.266544,0.22997557
10.964402,0.9696708
9.499094,1.8608257
10.332119,1.6127143
10.052179,0.045285255
11.353872,0.5933255
9.73115,0.12317066
9.150038,1.4579474
10.546087,1.8474715
9.552075,0.06927935
12.256016,-0.64626145
12.450083,-0.003306256
10.906287,1.5395776
11.896424,-0.12625758
9.956722,1.4108807
10.574043,1.8680183
11.510853,-1.1971565
9.430541,0.9745838
9.619411,-0.71134853
10.971176,-0.560322
10.3412,-1.0050923
11.802668,0.70263624
11.859482,1.2078716
10.555331,1.0414362
12.089483,0.41634417
9.16125,-0.5796347
9.541084,-0.2582115
10.7967415,-0.20008264
12.375956,-0.07954634
7.550664,0.5953161
12.287088,0.72265834
10.927511,1.588304
11.162371,-0.56017584
10.79875,0.9482754
10.522403,1.5030667
7.149901,0.609254
11.82421,1.2715608
9.266427,-0.50750077
10.4524555,-1.1399763
9.191509,0.12312012
8.414635,0.83861524
10.468173,-0.8381142
11.236082,-0.44995296
8.599503,1.1881057
9.281276,-0.5084674
11.730511,-1.0220661
11.055397,-1.112373
9.868512,0.39957607
12.398428,-0.811686
9.8546915,0.69946563
11.34468,-0.7824546
9.925387,1.13475
12.143926,-1.0309173
12.328306,0.13391897
11.220617,-1.0050523
8.952714,-0.35537598
9.543369,1.8363951
10.951612,1.735648
11.45927,-0.48044857
10.528101,0.7761101
12.158883,-0.995017
11.36093,1.4404235
10.687166,0.5501125
7.8423014,0.22786039
11.3044405,1.3014776
10.811534,-0.51332855
11.668392,-0.9911154
10.656048,-1.0933309
8.4380865,0.9566869
9.459402,1.2981724
10.601066,0.8292704
9.774789,0.29658788
8.936017,0.9624354
10.608154,0.6080029
10.47573,1.7934769
9.830618,1.1482217
10.649485,-1.1120137
8.390586,0.81856585
12.0571,0.917572
11.362531,-0.79255956
9.115424,0.9688411
10.56774,-0.77808785
10.096312,0.24830365
9.453522,0.92004097
11.648313,1.2475909
10.605235,-0.021493714
9.582116,1.3807408
10.568064,1.1137246
9.88901,1.0131994
3.4973552,0.77427137
10.198791,1.3988289
10.333181,-0.23057774
11.070564,0.26502118
11.305355,-0.9033358
10.734386,-1.2392367
10.856216,1.2709538
11.529724,-1.0752212
11.413466,0.29789034
11.302932,-0.2141997
11.709964,1.2638249
10.028462,1.1853799
12.07669,0.7317649
8.471239,1.0203521
4.8366966,0.37722147
9.985404,0.27265838
10.294033,0.73855704
12.050646,1.19826
10.511355,0.77350503
11.080689,-0.8081241
9.560778,1.5386288
12.190004,-0.8036761
8.728754,0.38297266
10.189327,-1.0517607
9.943623,0.7376687
9.882453,0.033811454
10.574614,0.73139834
10.286358,1.2184353
10.834793,1.7555959
11.689076,-0.6520521
10.884247,-0.8670531
10.578425,1.2102548
9.75435,0.82697356
11.653639,-1.1935294
8.755393,0.9456628
10.296018,-0.058692146
12.480571,-0.9015748
9.457204,1.3853952
11.731887,0.86209136
9.805986,0.3151986
11.405923,1.2555696
11.355791,0.4806361
4.8476276,0.3955218
9.535921,-0.11742205
11.021783,-0.5856673
12.093209,-0.91772866
8.835909,0.28555307
11.409367,-0.8505612
10.323383,1.8165971
12.490164,-0.40744296
9.029057,1.2468168
12.526323,-0.6642913
10.151044,-0.04532992
12.067747,0.7350058
11.702388,-0.7470726
11.824336,-0.13683066
10.474844,-1.0075598
11.839164,-0.89881945
12.187464,0.98826814
10.78509,-0.8766141
7.8754654,0.34946796
8.667106,0.7917222
9.524293,-0.22672673
9.256809,-0.47404417
11.53733,0.026905738
12.217957,0.5158675
10.67359,1.1446757
11.05506,0.871834
10.518037,-0.81788576
9.213733,-0.21267965
8.716002,0.99940866
3.9788582,0.8578971
9.529926,-0.46982235


==> ip2p_2d_2.csv <==
UMAP1,UMAP2
0.6515792,0.5530456
7.3374257,-0.028747842
1.1924559,1.2744409
-1.4407606,6.992095
6.663221,1.2906917
1.3789417,0.58664405
1.5009475,0.51963854
7.3640065,0.6200051
3.7940168,0.23769604
8.242818,0.5509759
3.814482,2.2142415
3.4222844,1.5797354
3.0712016,1.5614438
4.2747965,1.8855783
3.589882,3.8810656
1.1488839,1.1016473
3.9777477,0.5519877
2.9518497,0.80497515
7.270493,7.4709353
1.1498123,0.85318005
0.14774127,0.40478495
0.9030198,-0.03475373
3.0669286,-0.30035904
0.6202148,0.0071478514
3.0325646,-1.1426824
1.3446935,1.0509146
0.6204413,0.17268753
3.5769033,0.7427222
3.5609803,0.8851427
3.8031652,1.9532157
3.6326368,3.8062963
3.6412508,3.8084028
6.816997,8.955898
4.38451,3.3030243
2.7603745,0.68713284
0.93532807,-0.029195575
3.6128845,0.87601763
3.0643406,-0.26653892
1.5505913,1.0706956
1.7889148,1.008601
-3.5089562,-0.76875085
6.6099796,0.9861055
2.3042567,-0.3333518
1.1861439,0.5856984
1.275736,-0.1786819
1.1016175,-0.024191774
3.6709104,-0.10344009
6.8864064,0.47213495
2.8544183,-0.86578804
1.0609219,0.9897607
1.9327806,0.42099866
3.3237596,0.8511244
3.9706478,0.501454
3.641362,0.75033504
-3.220809,0.5278088
4.8249655,1.9679805
4.930909,1.8795779
5.060001,4.019495
6.5067,0.50209457
0.544828,0.017974222
6.634342,1.0896616
5.1877832,3.934622
0.5836499,-0.054394558
5.1527963,3.9069443
1.9445533,0.7759725
3.031015,0.4533085
0.3991319,0.37401938
3.9080963,0.45903823
1.9312733,0.82799816
3.0724711,0.00886182
1.511113,0.7647883
2.5542676,0.7899854
2.1253526,1.0560148
2.7984235,0.7794586
5.1656895,3.907057
1.3308407,0.58637136
5.0738873,8.562348
4.265292,1.7917145
3.2694454,1.6118543
3.294356,0.9687767
5.163055,3.8968213
3.623376,3.8473203
4.2414007,1.9362764
0.9164114,0.8660438
0.7312995,0.46404833
3.2839646,0.8774352
2.1457543,-0.058591783
7.363767,0.011428823
2.2246435,0.40802595
3.3880816,0.22338341
1.3253356,-0.7154436
6.5834637,1.4529784
2.6203005,-1.1799973
0.2543393,1.1474798
7.03448,0.97164816
1.1109761,1.0741194
2.9747596,0.78154546
-1.4896891,7.0465555
2.2304626,-0.03994433
1.3856099,0.49901053
2.5272713,0.13852714
3.4371684,0.84679204
7.2989583,7.4796205
3.8758202,0.81125635
3.580251,0.7718321
0.6713563,0.8379946
3.1448934,0.9788342
4.412282,3.3461583
4.330222,1.8400751
4.3677583,3.2878938
1.3442053,0.08629821
4.226175,1.8659292
4.203873,1.8875953
6.5121665,0.5969391
3.5605319,0.9075194
2.9121943,0.014245748
7.389585,-0.06599808
2.9699576,0.2576773
2.43013,-0.11581304
0.64967674,0.3551453
1.1565294,0.51418376
2.671759,1.1632229
1.6599814,2.251673
1.9847194,-0.39640036
3.2107,1.5417166
3.2259758,1.6916169
4.001156,1.8498963
4.0338593,1.8648615
0.7836584,0.23923089
3.9690876,1.6449445
0.9884839,0.73865193
5.070099,4.0142584
6.5184345,1.6019353
2.0142052,0.9840457
1.8610274,-0.10152048
7.31573,7.5154185
6.51713,1.5983474
2.4419482,-0.053066906
2.262589,-0.30539578
2.7171433,0.7086998
6.549651,0.9458224
1.4179761,-0.2005448
4.1460557,0.19572963
6.854808,0.97033185
0.5741431,0.17937215
6.5220532,1.6475029
1.3585516,1.3940146
-3.4878416,-0.18841438
0.7420188,0.23383275
1.6907444,0.8623128
0.71645606,0.6614126
4.212681,-0.22474514
3.1985707,1.2257649
6.9347267,0.71442086
4.1832275,0.21379133
5.083998,4.0646133
6.53953,1.5651991
4.5934496,1.9695567
4.061818,1.9343266
5.193696,3.9199574
5.087592,4.059947
2.5023942,0.83175313
0.814554,0.6664268
3.5470946,0.763514
0.23968239,1.1625236
1.8669091,0.5123012
-3.2835445,0.015249001
-0.20040365,0.28857532
1.1201925,0.21365337
3.0031743,-0.15589309
1.3501534,-0.15933038
5.2179174,3.8709252
3.685897,3.7678316
3.877528,1.7386996
3.7734113,1.6420382
5.133111,8.610978
3.222807,1.6712067
3.7436724,0.55769527
7.3227296,7.521151
2.4086223,-0.20363203
0.6453767,0.15162012
1.7314636,0.33794105
1.5651588,0.3220964
1.1933289,0.8545137
6.3731885,0.4294033
1.6991419,1.2298747
4.1402617,0.3847694
6.470181,1.6714727
2.4744546,0.43878806
2.0218465,-0.15447056
0.61455363,0.522347
1.8650924,0.4298432
0.8635858,0.35597813
2.6712904,0.7222901
2.9321148,0.80317163
7.780576,0.62670577
0.5690927,0.24255702
6.776459,8.912979
6.70451,1.1020479
2.8840916,0.3004565
8.079659,1.1327899
7.315716,0.75894105
3.1540372,0.57278764
0.8923186,0.6005952
2.4000611,0.5252805
1.7040707,-0.35974416
3.6275103,0.7178644
2.6448755,0.73416525
2.598319,-1.1810004
2.025664,0.94039285
2.2554789,-0.29724303
1.7047371,-0.038375493
2.0649261,-0.19279309
2.0821247,-0.074614435
1.6829374,1.2055331
2.1607852,0.19704767
1.8964182,0.90921044
1.981757,0.008982239
2.2488291,0.036575355
1.0742023,-0.42395958
4.2510424,-0.10611387
0.56716114,0.79787683
4.206937,-0.045469977
3.4524815,0.78156
3.6566997,0.38153598
5.1365232,3.929252
3.6547914,0.16191788
2.4243484,-0.20362839
4.2399554,-0.111488074
2.9311562,-0.8609065
2.5218616,0.5407203
1.4558171,-0.122912675
1.9475791,-0.28180292
2.3301718,-0.31320563
2.2402074,0.7445873
2.7093174,-0.32642737
-3.8363585,-0.34899768
2.7567701,-0.8039868
0.7189416,0.8712242
1.7961385,1.1804441
8.299931,0.38030747
2.8834841,0.019300012
3.8277884,1.6000267
7.276598,7.475204
4.1012783,0.0901314
4.9374623,4.1914096
1.0830963,0.8046093
4.3400908,0.5600605
2.8726084,0.5137602
2.8200922,-0.10571464
2.8155603,-0.19751152
1.0282137,0.64533687
1.26661,0.64628655
1.2286433,0.3139005
0.41514778,0.27288514
1.2443024,-0.13856749
2.1536503,0.6211268
1.206463,0.05874927
1.7887707,0.55964655
8.012782,1.068487
2.220885,0.056054953
1.8422487,0.4485629
0.7048794,0.5607872
3.3810544,0.9544312
5.148018,3.9182153
5.101365,8.578795
3.6687217,1.7336627
0.93680614,0.75901157
3.0447738,0.34242123
3.342562,-0.1874316
1.0423019,0.53825915
1.6146429,0.4012984
2.3099186,0.021771124
-1.5019603,7.060814
2.2089236,-0.23010522
2.4293153,0.15717699
2.2819767,-0.5769792
2.6794438,0.1615179
1.9093994,0.07628629
1.6816988,0.50662804
0.82903725,0.73829687
2.2655947,0.32985082
3.5906892,0.7201092
4.942703,1.8839126
4.027549,0.3172915
0.54092354,0.46219322
2.856534,0.6310384
2.6404102,0.8293788
3.593247,3.8175352
0.7767341,1.0321361
1.6050123,0.38145065
2.5943696,0.17593457
1.6538332,0.23487547
1.1229938,-0.13980053
2.4925573,-0.31199515
3.0150347,0.94240093
0.23551486,1.2312042
2.2852209,-0.44179562
0.7601049,0.05813102
1.7006226,-0.36153564
2.7391567,-0.29415733
2.4166327,0.60217375
1.2214924,-0.06485738
0.9357878,0.7537979
3.7025535,0.14216952
7.2959533,7.496259
4.16123,1.6511787
3.7080965,0.18393534
6.847947,1.0936996
1.593749,0.3280361
2.3874753,1.2413955
0.7482914,1.0516256
1.9027336,0.23449548
2.279295,-0.09889066
2.6774628,1.161369
2.2127335,-0.23026933
6.4683685,0.56649464
-1.4778414,7.025179
1.7840204,1.8790853
-1.4892704,7.0475435
1.8059022,0.046691153
1.0164059,0.73042893
2.0890734,0.17588449
3.7658024,0.3573181
2.9001005,0.045088977
0.76025224,1.0997939
3.3712103,0.73343295
4.0058246,1.7355226
6.451796,0.51447845
4.0661497,1.8474759
3.4188757,0.1698204
3.7680624,0.5483212
6.520014,1.5943444
2.2999132,-0.22245266
3.3726757,0.9998922
6.4307323,1.2369076
1.8034877,2.3265197
0.79812586,0.5028237
0.9927148,0.080747426
0.795537,-0.041437898
0.61558855,0.5643785
1.6388947,1.2439034
1.8202717,-0.1240644
2.6144888,0.32087222
1.1241747,0.09083427
1.6515886,0.5394313
2.3000169,-0.4226209
1.5095494,0.5373046
2.4692473,0.90398145
2.5666068,0.18261683
3.0110989,0.88057905
4.498452,2.1681416
1.5400438,-0.010855937
4.0727997,0.3077664
6.5627723,1.5542809
4.8463855,1.8910698
3.9344087,0.7617112
3.0530548,0.88740546
3.5038164,0.8436541
2.146968,-0.01680532
2.1369202,0.054908745
1.0184846,0.75373864
1.1189291,1.426398
6.496618,1.2635427
-1.5817113,7.1392083
0.8132427,1.0117092
1.7816591,-0.22355671
0.8754581,0.73401886
3.3344352,0.7563955
1.210928,0.99084634
4.0059023,0.3085496
3.3156164,-0.70243055
4.2536497,2.0194952
4.2439384,1.905313
1.1913334,-0.54589266
4.2317057,2.9046848
5.0718665,4.040717
7.3336473,0.8176934
6.7540784,0.9016373
-0.23595153,0.47756353
3.1479762,-0.08697802
1.5973918,0.4621776
2.7496767,-0.4171433
3.5799036,-0.23036687
2.4124186,-0.26518416
1.4797596,1.0554637
1.8300744,2.2914693
2.273518,-0.36836708
1.2481691,-0.18860334
1.967329,0.48162523
1.881733,-0.19730453
1.8962283,-0.06849865
3.9180143,0.31492147
0.90271693,0.4056574
2.3509066,0.47090077
4.7904944,0.70314676
7.3015556,7.4987903
2.522115,0.8343479
5.129325,8.609012
1.9209144,0.23149781
5.0955367,8.572559
3.8170938,1.6969676
5.004424,4.096924
7.2954664,7.495857
5.0747585,8.551886
3.8838563,2.0972085
1.928656,1.020409
2.310031,0.951506
3.8634524,1.0356883
1.8139997,0.6209948
2.0065804,0.88469434
0.65743953,0.8707459
0.55531555,0.9154072
2.1481564,-0.550139
-1.4718175,7.0289664
-0.113684595,0.65584034
-3.603936,-0.38962325
1.622935,0.70097405
0.87178254,0.34325975
0.73746824,0.32182816
0.74408716,1.0233265
4.380277,3.273169
3.6737158,2.1049013
4.5886517,1.6492342
2.653115,0.36759442
7.861394,1.1980122
7.2758193,0.92301726
3.174548,-0.31194723
4.2375,-0.08587468
1.29625,1.1906193
1.8474823,2.2472703
1.2640789,-0.1116872
2.5918086,-0.2302401
0.9740675,-0.16719463
1.5506485,0.26542982
2.5580392,-1.0830617
1.1215124,-0.02766447
2.5033205,-0.32386786
0.6999565,0.59479314
1.8511806,2.2702248
2.3007407,-0.20667893
3.1218648,-1.0333098
1.9392352,-0.34683377
1.7686578,2.280089
1.6226895,0.7946609
3.4957345,0.49068773
0.7841634,0.34630984
5.0910134,8.565611
7.1264367,0.8883391
4.401388,3.2958925
7.3088937,7.4397736
3.9795175,1.8421702
4.4117913,2.005946
3.8747382,0.70105755
2.158337,-0.3500279
1.8457017,0.41510582
2.7926104,-0.7778154
-1.4977456,7.0549207
1.2454995,-0.20722239
-3.4296405,-0.23422956
2.3124912,0.56824875
0.8250868,0.46502852
3.1529343,1.2591684
1.8356397,-0.059221473
1.9302176,0.6822427
3.5807693,0.67902386
0.42131165,0.54677165
3.7240024,1.469634
6.4720607,1.644551
7.2677727,0.77888423
4.8566794,1.9055319
6.76578,8.90606
1.3291763,0.43052647
3.6274345,3.830068
2.8039198,0.9193504
1.2628479,0.089808725
3.1552334,-1.0304664
6.5172577,1.0846559
0.96680915,0.47100788
6.531657,1.1591274
2.7274988,0.37109593
3.3546166,-0.30087215
2.0767767,0.92311376
2.7594445,-0.017294686
2.807708,-0.13550091
2.0609841,0.74386847
1.6687328,0.038996313
1.2552248,0.6086149
2.5947611,0.6269556
1.0022618,0.26188666
2.46262,0.082054704
2.2585158,0.9986535
7.3061385,7.5056744
4.3573704,-0.14835188
3.538834,0.7440997
6.818718,8.957531
4.4819913,2.1048987
5.043417,4.0823665
1.3885453,-0.16678728
1.1954011,-0.54782695
3.963843,2.4095926
0.97450143,0.3343008
3.9020665,0.5185551
1.7313585,-0.29137477
2.5434494,0.6554527
0.17334817,0.51659507
0.022507586,0.15972072
0.9036105,0.90088505
2.143531,-0.5167698
0.7561873,0.14818382
1.1540787,-0.0375661
1.0204009,0.04845556
1.2589928,0.02088295
3.464412,-0.11876103
4.066986,0.4324899
3.230699,-0.0799148
5.048718,8.5268545
2.6866233,0.5413287
6.589036,1.3930849
3.6528618,3.863443
3.2675443,0.36047006
4.379001,1.8723314
4.3656483,2.2217999
2.4716835,0.97950673
2.7120202,-0.51450247
2.139553,-0.4107332
1.3635505,-0.02363132
2.5745597,0.6805069
1.3080654,-0.0922055
1.7741705,1.3097175
3.1247156,-1.0436856
1.6458077,-0.1858446
1.2000151,0.21494648
6.528577,1.1668063
2.6711888,-1.2475755
2.3502576,0.6750478
2.633449,0.79847354
1.6289414,-0.20606062
1.7951683,2.3273523
3.1148558,-1.0417118
3.6895003,0.17355965
0.7119304,0.016147422
3.7918775,1.620589
0.91139716,1.1746458
4.341692,3.3175664
5.2587786,1.5971967
3.6930575,0.72982585
3.4491355,0.31943622
0.7681982,0.9351913
0.2424796,0.4570772
4.252901,0.5161542
2.2695394,-0.07804259
3.493738,0.060625125
0.7243825,0.42103913
3.0236602,-0.823527
1.7881624,0.7507584
1.9922942,1.1597837
-1.5026459,7.0595365
-3.5661907,-0.21672475
3.4151936,1.0950577
2.4991636,0.85097224
2.0640292,-0.4052075
4.2994494,1.3405359
1.5430318,-0.004229655
2.688083,0.9623571
6.9449725,0.7389197
8.061371,0.93642867
3.5795858,0.44386107
3.2581077,-0.7470191
1.7426978,-0.14302635
4.493366,1.9864597
4.1205945,1.8742043
3.6204612,3.8548844
3.754704,2.0110612
4.4818172,1.9183514
4.0245504,0.15087466
7.066446,0.82036424
2.2174814,1.458638
6.484247,0.5569404
7.645262,1.2530124
8.1326275,1.325173
2.95565,-0.13298349
1.6541771,1.0108587
2.61,-1.2545737
7.2405534,0.04156808
-0.416037,0.25299123
2.6387913,0.1505453
3.03356,-1.046192
7.901301,1.1136433
3.729627,1.8121394
5.0264144,1.8480626
1.1486814,0.5802766
1.5585245,0.41317564
4.277956,1.977798
4.3970003,1.9698644
4.2500696,1.9176115
4.601034,1.8047663
4.31952,3.3381205
3.865816,0.432315
1.8976495,0.8370361
0.534434,0.25136608
2.1073356,0.7864064
7.22235,0.8526848
2.3432012,-0.20672315
2.600305,0.8669914
0.9862793,0.81093454
1.2758106,1.3487484
1.842708,1.3737384
8.373817,0.96376413
-1.4902459,7.0485544
1.790871,1.4165686
0.7161789,0.93334115
1.315239,0.8678014
0.4564132,0.5212289
0.36705193,0.3650565
6.494995,1.6294518
1.2471334,0.2790252
0.6600218,0.14629772
1.7497349,-0.29493865
3.6831532,0.07255219
1.3698726,1.1403595
3.5608058,0.8766915
4.369723,3.2765052
6.7752113,8.913742
5.0720835,1.7855963
3.3538604,1.5920863
0.55225533,0.76312506
0.5346415,0.03683302
4.3492427,1.869542
6.4857554,1.6460187
4.383076,3.3134186
3.7958226,2.0751684
2.3630095,-0.035700604
6.949133,0.8013036
2.7367067,-0.3473639
7.3324404,0.024262404
2.622076,-1.169228
1.9991521,-0.32447332
1.4218439,0.22338174
1.9043255,-0.4780614
2.3577108,-0.33423808
8.099441,1.1975454
4.9428616,1.8971219
4.330177,1.6465904
5.1684446,8.643494
7.3459787,0.81494784
4.7564793,1.8456044
4.8164816,1.9013413
2.4343455,0.8701057
3.2813401,1.5429683
5.128525,4.0970893
6.7776923,8.91715
7.324468,7.5172462
2.524298,-0.40274942
3.7027807,0.97831273
0.56607336,0.21543016
7.2733483,7.4747033
2.4407265,-0.07558942
5.1261005,8.604827
6.8721986,1.0211469
2.2023568,0.34015647
1.3503816,0.8484035
-1.476144,7.032787
-1.514632,7.0721903
1.1717169,1.3050736
3.0735266,1.1029141
1.8235022,-0.28351435
1.8208747,-0.15228929
2.2143316,0.94422144
2.543707,0.20213357
2.2956135,0.56671226
7.2706285,7.4688926
7.2308726,7.420134
2.2499464,0.88259816
3.6370363,0.79058474
1.9509691,-0.036850333
0.6050754,0.097815864
5.111893,8.580849
5.158894,3.9585283
4.2072234,3.084324
3.9025006,1.7479216
7.0798454,0.8473444
4.5741687,1.7462488
4.2318845,1.8871435
3.471728,1.6113629
3.452537,1.5308847
1.592639,0.9926879
1.5040857,-0.4164877
1.2472285,0.7298407
-0.2911875,0.22409026
1.3750863,0.76062155
0.99235994,0.38592345
2.1381943,0.61918634
2.6056845,-1.1487354
1.8298539,2.3584208
1.7889235,2.2685256
4.8998985,1.8906124
4.1528416,1.8112466
4.3604517,3.2953007
5.0251026,4.0770726
4.2266254,1.9324074
7.0357146,0.74688756
3.61268,3.8535056
2.9477012,0.99096245
5.0060167,3.8817725
0.87694377,-0.31193054
1.730136,0.050528497
3.6993952,0.45847055
3.8790066,0.5682983
3.9014103,0.60212505
1.9366817,-0.16381285
1.4377612,0.3218324
0.17877254,1.1577445
2.7077894,0.926856
2.0209157,-0.19618806
2.9448109,0.5020819
1.2116609,-0.07178485
2.2154212,-0.51147574
0.8721821,0.29968467
7.143396,0.9013582
1.1982509,1.2094628
1.3750367,1.2274989
3.9307058,0.6358857
0.8057469,0.06728308
5.04477,0.5437477
1.5510039,-0.48142132
1.4566826,0.99412346
3.0612686,1.1932003
0.8244213,0.041464347
4.188288,0.036998764
6.580228,1.6681621
4.1843038,1.8721948
4.127691,0.20475875
5.0390363,4.054562
5.00318,4.1713243
6.7172804,8.841565
5.14597,3.8706815
6.7775006,8.915188
3.975248,2.4748545
3.6875503,1.2609004
1.566479,-0.23243728
2.5916464,0.04196984
12.280514,-0.081955425
0.21477243,1.2325972
2.429385,-0.3459382
2.610065,-1.1672057
2.1953828,0.022286195
2.8591855,-0.13197662
1.2322521,0.6114945
4.0664124,1.892355
4.4575853,2.1583805
4.443987,1.9030294
4.345073,1.6427903
5.1265655,3.9469383
6.424227,0.6350304
1.0045841,-0.41762462
6.7780995,8.91657
3.2631981,1.0295178
3.230041,0.30573276
2.955875,0.40382853
1.8235322,1.1178126
3.560859,1.0447114
0.23758036,1.1784424
6.3908305,0.9069498
2.7950532,0.68788874
0.108132064,0.59292513
-3.832174,-0.45951596
1.0128375,1.4282975
6.508968,1.6110257
1.0254862,-0.0032033704


==> ip2p_2d_3.csv <==
UMAP1,UMAP2
-6.6336646,-1.6172677
-6.6126714,0.19554591
1.3167565,1.3845315
-7.760575,-1.2981001
-7.343176,-0.116644084
-5.0158057,0.1412069
-6.8145323,-0.88159555
-4.092379,0.23242018
-4.318605,-1.0031819
-7.075749,0.18037722
-6.4926343,0.06760447
-0.06354454,0.40867195
-4.658094,-0.7211348
-7.3290467,-0.11980151
-4.667765,0.37675244
-7.4390955,-1.424925
-5.0276937,-0.4781947
-6.760803,-1.5382481
-5.487935,0.14761904
-7.325044,0.22208355
-6.731795,-0.5378493
-7.6957684,-0.114654005
-6.483186,0.74811506
-6.874096,0.21957922
-7.0544095,0.34967297
-4.330588,0.100583844
-3.6241832,-0.049187116
-7.7627783,-0.3735992
-7.7379875,-0.39398456
-5.3823004,-0.15707333
-5.6782475,-0.98722553
-5.1470585,-1.2237108
-4.6053557,0.37397027
-6.6199036,-0.784667
-5.9468822,-1.5107036
-5.8952365,-0.031746708
-6.001729,-0.10171737
0.5910762,0.8960285
-6.732785,-1.1020592
-8.018808,-0.850899
-5.1025534,0.23963653
-7.2960505,-0.19502425
-4.835441,0.07032751
-5.757418,0.010358411
-4.7300563,-0.6048919
0.55291164,0.9022491
-7.1052856,-0.78798556
-8.104124,-0.8329835
-6.2595434,-0.61925024
0.35023555,0.7909245
-7.8061795,-0.30428723
-5.582478,-1.1756741
-6.605688,0.37804785
-4.03045,-0.8687437
-7.7631054,-1.3474839
-7.7020473,-1.4088861
-7.9193854,-1.0582203
-6.352445,-1.157058
-7.977578,-0.6625079
-7.7843585,-1.3077697
-4.1913505,0.20814303
-7.426926,-1.4431899
-7.5734444,-0.76123244
-5.102793,-0.5450513
-7.615817,-1.537322
-4.2381377,0.4724573
-6.425877,-1.0582643
-7.7439756,-0.9669088
-6.3216267,-1.6425679
-4.3515983,0.27061003
-7.931172,-0.42747545
-0.3956923,0.46099415
0.012201791,0.32903865
-7.9685583,-0.63574827
-4.1102443,-0.24365008
-7.552282,-0.3431334
-5.3073764,-0.72569364
-6.230374,-1.2862115
-7.283707,-1.4474494
-3.723854,-0.035884406
-7.9009557,-0.4800787
-7.1817446,-1.6058205
-7.643083,-1.2184035
-8.092181,-0.71690464
-7.5184903,-1.0515038
-3.7955005,0.614963
-7.888278,-0.47485852
-6.647928,0.4043493
-7.9403806,-1.1125109
2.6811898,1.1815155
-5.7178407,0.3563255
-5.9867644,-0.5031342
-7.4935856,-1.2295974
-7.8016396,-1.2720205
-7.867658,-0.73074156
-6.984951,0.27782914
-5.6692576,0.05183939
-7.7939186,-1.4229178
-6.840617,-1.7645638
-6.027464,-1.0321127
-4.8403487,0.2840654
-3.7933438,-0.06068043
-7.5862293,-1.3697143
-7.1626225,-0.35169262
-7.836629,-0.27818838
-7.529857,-0.12654531
-6.8394036,-1.5316687
-3.4711683,-0.06320321
-8.067413,-1.0893072
-4.9075375,0.2525863
-6.170103,0.026251651
-6.78537,-0.7999496
-7.6549997,-0.11994371
-7.004185,-0.14193112
-5.9389033,-0.116683014
-6.7016654,0.69723046
-7.975764,-0.97488695
-5.9125457,-1.2045559
-6.059883,-0.687302
-3.7063823,-0.7350288
-6.6615667,-1.6740092
-5.846009,-0.80894405
-4.334131,-0.15526405
-6.8856845,0.048094664
-6.6501265,0.53263825
-8.1232815,-0.93550247
-5.84711,0.14738922
-7.3000646,-0.4686386
-5.2221093,-1.1303666
-4.3127017,0.037364617
-4.531234,-0.645295
-6.523077,0.033351924
-4.4274073,0.39634204
-6.859006,0.13735598
-7.5204024,-0.37004834
0.13513088,0.59704316
-6.5618434,-0.0877514
-7.98702,-0.94253886
-7.9646974,-0.8820377
0.5707715,0.6830627
-5.3136225,-0.0917123
-3.584262,0.12103056
-3.437001,-0.03237159
-7.8098855,-0.49349722
-3.5149775,0.27882487
-6.096157,-1.0458786
-7.3896337,-0.47879842
-4.6310763,-0.72448677
2.2938464,1.0013502
-5.1490164,0.22773817
-7.6583004,-1.5057237
-4.283855,0.4966741
-7.5643516,-1.5003787
-8.004483,-0.95332587
-7.649267,-1.3541113
-5.461905,0.33375278
-6.2199373,-0.0464046
-7.111412,0.1789666
-4.8641415,-1.0628889
-5.4120665,-0.24054788
-7.8573027,-1.0017581
-7.1992717,-1.4987383
-4.2214518,0.3499123
-4.18498,-0.1935743
-3.4615076,0.1600151
-7.615704,-1.1776475
-6.740337,-1.6234308
-7.246093,-1.5908097
-6.1300297,-1.0032626
-6.9727483,0.28015888
-7.493275,-1.4976568
-7.627565,-1.3332245
-3.827819,-0.036276903
-5.8110113,-1.5033953
-5.794949,0.012915309
-7.6282277,-1.3558329
-7.9936156,-1.3541052
-7.8119016,-1.3250682
-5.8382783,-0.65261847
-7.516546,-1.3945948
-4.8022,-0.008277743
-7.855811,-1.2368392
-5.7439375,-0.3676691
-4.8333855,-1.0963149
-5.3379707,0.02886846
-5.7597294,0.55483437
-4.9837527,0.40386862
-7.260408,-0.07078924
-7.231495,-1.3328751
-6.6655293,0.1215542
-7.971755,-0.9779175
-7.653702,-0.2960932
-8.094406,-1.24264
-8.0369425,-1.1157243
-4.8538666,0.45948058
-3.0091157,-0.36116076
-6.2785807,-0.38383082
-5.06662,0.2986178
-7.579315,-0.32453924
-6.4999933,0.14495993
-6.443124,0.13608949
-5.521006,-0.8276954
-6.9871316,-1.7946354
-4.0680013,-0.95873505
-3.9476936,0.1584653
-3.5041556,0.39516923
-7.5333877,-0.51803005
-6.31596,0.72636247
-5.1622057,-0.31220335
-7.18616,-1.683549
-5.6076403,-0.44614258
1.0119959,1.3450874
-7.9813266,-1.0103029
-7.1790447,-1.2152197
-5.29782,0.44450817
-5.4921136,-1.0217409
-7.9304814,-0.55297196
-3.9752128,0.24457377
-7.081989,-0.95956415
-7.9280744,-0.5933492
-7.4759116,-0.7047181
-6.1656876,-1.5005693
-7.3156557,0.21229129
-6.7784624,0.16393061
0.44176704,0.3652637
-4.9663486,-1.180286
-7.6638036,-0.3648176
-3.783569,0.60722643
-5.7051635,-0.57754433
1.5651472,1.0425375
-7.8964305,-1.3297629
-4.1456866,0.44799453
-4.682825,-1.1641269
-6.3593807,-0.3527465
-6.7548075,-1.5573196
0.38224193,0.8869319
-7.6189804,-1.4091656
-4.9966145,-0.26805145
-4.5373144,-0.50773895
-5.5998206,-0.20430827
-5.6117234,-1.2291354
-7.823791,-1.2723415
-7.3426104,-0.23797922
-8.065553,-0.81490314
-6.800634,0.4345638
-5.079907,-0.5701029
-7.3152757,0.078712165
-6.9628205,-1.1067758
-7.8503585,-1.2933763
-7.7904434,-1.3605689
-4.755944,0.12168748
-6.7705054,-1.0168577
-5.4278016,-0.09859858
-5.1127014,-1.1165593
-3.9198127,0.116398245
-3.798679,-0.6164748
-7.6516814,-0.20064524
-5.672493,-0.37086147
-7.7360315,-0.23351486
-7.2883244,-1.5359488
-8.038698,-0.62993056
-7.4230075,-1.5014951
-4.1034837,-0.5311366
-3.6819162,0.031755794
2.5077574,0.096299976
-6.565077,-1.2668289
0.6514845,1.1784573
0.68948054,1.0953747
-6.067413,-1.2303306
-6.7227626,-0.6885983
-4.1597004,0.4041054
-5.742345,-0.8189905
-8.061278,-0.9890758
-6.9110785,-1.3431181
-7.50234,-1.3563827
-4.039988,-0.6713655
-7.8543878,-1.300052
-3.6158185,0.48827973
-7.648058,-0.20454438
-8.024494,-0.96831495
-7.1470547,0.12625438
-7.2634892,-1.582715
-7.9223094,-1.297526
-7.0046954,-1.709347
-6.7154956,-0.6966589
-7.0363107,-0.41168672
-7.33218,-0.06736219
-5.5290833,0.15855226
-7.978106,-0.5635828
-6.3938518,0.730974
-3.6615043,-0.842813
-7.9600253,-0.92032987
-8.070977,-0.616867
-5.6056614,-0.042094626
-7.9493275,-1.2181543
-7.590203,-0.22379005
-5.9487305,-0.047851786
-7.5274076,-0.17944826
-4.1299024,-0.09250187
-8.028785,-0.751515
-4.472758,-1.2209239
0.5149677,1.0436612
-7.589307,-0.5780862
-6.2671137,-0.10129534
-7.9653835,-0.81027585
-6.2041516,-0.8596726
-4.181214,0.4147551
-6.015519,-0.6642431
-3.7682152,0.2274278
-4.9833446,-0.7528952
-7.087451,-1.6176742
-7.5467854,-0.10174842
-7.928244,-0.43124768
-6.4033403,0.7431006
-4.853512,-0.9362074
-7.721081,-1.3717475
-7.8152704,-0.7987992
-7.9932375,-1.2444243
-7.261266,-1.1551987
-4.4304647,-0.51492316
-7.6098013,-0.2574199
-3.8375635,0.026596794
-7.2248573,-1.344288
-4.92372,-0.13117065
-5.411425,0.21633133
-5.6366534,0.09782748
-6.420829,-0.76407313
-7.8911915,-0.9624416
5.3753214,0.68900436
-6.189363,-0.87514305
-4.450101,-1.1184919
-6.03203,-0.80003166
-5.296886,-1.1518767
-4.806914,-0.75454223
-7.4865394,-1.5474385
-6.9694695,-1.6646991
-7.809874,-0.41690663
0.29259333,0.7315352
-6.913323,0.1859096
-4.549681,0.5111513
-7.06072,-1.3475558
-5.3618517,-0.33455926
-6.077092,-0.7282173
-5.618625,0.010064984
-5.51503,-1.1423284
-7.7096624,-0.37886816
1.5072196,-0.2047521
-7.351435,-1.2416718
-4.169705,0.023344068
-6.563481,0.6706132
-4.6661763,-0.28511652
-3.5247347,-0.6084972
-8.103435,-0.96942127
-7.058176,-0.015869483
-6.6099772,0.22392207
-7.8329625,-1.31242
-7.5758114,-0.70612204
-7.067387,-0.861414
-6.0696225,-1.5596949
-6.929684,-1.7232932
-4.5842667,-0.26807764
-5.7189016,0.049921066
-3.7667296,-0.06722536
-7.0019317,-1.1206042
0.85853916,-0.020921078
-6.8586445,-1.6027309
-7.971971,-1.1526066
-4.6347995,0.5443746
-8.110001,-0.65953565
-7.024334,-0.9906721
-4.383969,0.56060034
-5.990508,0.119306795
-3.774892,-0.84713966
-7.6431684,-1.2968345
-5.0813046,0.34725967
-7.714784,-1.3950752
-7.308489,-0.01597605
-5.851745,-0.48123398
-6.41957,-1.5644184
-5.586821,-0.89039546
-3.7211661,-0.03697744
-6.27908,-1.0653434
-6.842398,0.19545798
-5.960715,-0.10886567
-7.2626767,0.028300963
-7.325117,-0.4785436
-4.4292555,-0.026949154
-4.4333215,-0.14213544
-3.7710226,0.6189823
-5.887417,-1.3455485
-4.8889894,0.4318712
-4.5877934,0.5969127
-6.5396147,0.5197436
-7.142363,-1.671531
-6.2553205,-0.62482435
-6.052374,0.24767828
1.3173443,0.15235436
-6.0297265,0.18443292
-4.584338,-0.21551354
-7.3035173,-0.12398879
-8.014659,-1.1741009
-3.546214,0.008093333
1.4805148,1.2686801
-4.831241,0.6409319
-5.5795197,-1.136975
-6.8497553,-1.7185286
-7.868961,-1.0326074
-7.6818247,-1.4708446
-8.178905,-1.121538
-4.1092634,0.50341505
-6.6198497,-0.8202738
-7.1467347,0.14418991
-5.2257633,-0.17014165
-5.9321427,0.09922133
-6.345497,-1.3646092
1.0729598,0.44802323
-7.4392476,-0.24544542
-6.457382,-0.45502225
-7.8526955,-1.4956162
-6.441666,-0.79646
-4.676183,-0.7154867
-4.1937814,-0.060399227
-6.396723,-0.82800055
-4.1261535,0.28618243
0.2480267,0.5847413
-3.6403723,-0.1592144
-4.016671,-0.20338972
-3.0021641,-0.34628227
-7.2857184,-0.60856867
-4.17541,0.33443522
-6.9207687,-0.60763353
-7.215401,0.21372318
-8.226509,-1.0147003
-6.0595417,-0.36012107
-7.3093405,0.040503338
-5.167995,-0.22289504
-7.346576,-1.4501598
-6.3161497,-1.6160266
-2.988639,-0.3555782
-4.3080463,0.4250601
-7.045602,-1.8627511
-4.1818337,0.06668568
-6.683628,0.17892125
-5.545049,-0.49164176
-4.1900516,-0.15860933
-5.268282,-0.47763202
-7.10014,-0.88064367
-8.044557,-1.2774607
-4.02028,0.2829888
-6.8255177,0.21449178
-4.355382,-0.3025817
-7.5432286,-0.0855962
-6.9357147,-0.9071401
-7.958338,-0.9749516
-6.4460516,0.025925277
-5.676961,-0.664421
-5.3445215,0.2658277
-4.5081925,0.36025116
-6.7702136,-1.367805
-6.66662,-0.40792733
-6.8297067,-0.60544896
-7.018604,0.48220983
-7.0279193,-0.83295125
-6.4759164,-1.6195694
-3.655848,0.024951063
-7.5214157,-1.3886952
-7.48361,-1.5771071
1.0886141,-0.45726064
0.33728367,0.42883277
-7.576686,-1.573279
-4.818473,-0.19325624
-7.4572306,-1.0323424
-7.4621463,-0.22876869
-3.9303355,-0.45688155
-3.552963,0.44440624
-7.4088173,-0.23352686
1.2766281,0.3596775
-6.4467163,-0.5511255
-6.8656974,-0.13691954
-7.255812,0.01847439
-6.035398,-0.040592976
-7.872528,-1.2636896
-6.3295593,-0.64492077
-4.927685,0.28327015
-6.1351514,-0.81927365
-7.2692785,-1.6455988
-4.6156077,0.39604422
-7.096223,-1.0859889
-6.960606,-0.4533618
-4.085664,-0.017948827
-3.9427192,0.5735669
-7.675722,-0.3707354
-5.792015,-0.3299607
0.66568476,1.0443602
-3.6824474,0.39354673
-5.945172,-0.26989684
-6.7994905,-0.47847292
-7.951462,-0.6410225
-7.674098,-1.3328079
-6.7411866,-1.6409507
-8.0000105,-0.73321044
-4.838561,0.30840355
-8.039425,-0.9434349
-6.730495,-0.37531823
-8.173189,-1.0789893
-7.9279,-0.25085267
-7.9478827,-0.8930917
-5.100446,0.3477097
-7.990396,-1.1965405
-5.6311626,0.038965367
-6.770441,0.096624844
-7.9839463,-1.1456391
-6.7835703,-1.1996757
-3.6610777,-0.14239912
0.28335083,0.8411256
-6.5252633,-0.13818762
-4.290162,-1.0438948
-6.117089,0.31455794
-4.0753155,0.3495786
-6.468068,-0.26400945
-3.8789482,-0.8469845
-3.0601773,-0.2666705
0.7216984,1.2510592
-6.391076,-0.2505949
-8.078918,-1.0230094
-6.970495,0.068256855
-5.579121,0.14224054
-7.843447,-0.6203761
-7.680594,-1.2152263
1.1183237,1.2446473
-7.5507493,-1.4986262
-5.678952,-0.9261587
-3.546843,-0.15576454
-5.608469,0.12860934
-7.8366957,-1.2974547
-4.318497,-0.4516504
-4.684261,0.53606254
-5.791578,-0.7058809
-5.1838665,-0.05030833
-7.134304,-1.4335324
-7.018552,0.07324188
-7.7317615,-1.3053405
-6.14006,0.31566176
-4.490592,0.3357999
-5.7800236,0.063210696
-3.4495888,0.13666558
-8.092716,-0.9476139
-7.000707,-0.51746297
-7.657282,-1.3162686
-7.1141834,-1.2160518
-4.18703,0.09489615
-5.798533,-0.14901982
-6.7181945,0.17047426
-5.2675695,-1.0304064
1.1897767,-0.48525032
-7.8676414,-1.0015674
-7.013805,0.17913193
-6.4280047,-0.65259695
-3.5134706,0.38867745
-6.6647444,-1.4925078
-6.0075808,-0.764062
-7.81288,-0.22609368
-4.0357003,0.15731306
-4.4254537,-1.100255
-7.804833,-1.3190295
-7.719213,-1.147936
-6.584757,-1.0523759
-4.226352,-0.56048685
-6.8951244,-1.4380236
-5.755953,-0.6907458
-6.030627,0.010305863
-7.2645,-0.2716046
-3.8029468,-0.62501705
-7.1829987,-0.0072776093
-5.326899,-1.0573306
-8.052564,-1.1261941
-8.028926,-0.6572701
1.175705,-0.09554866
-7.718034,-0.54879934
-4.4727674,-0.30354637
-6.4116993,-0.7635016
-4.426107,0.48540932
-4.9595284,0.04012652
-6.603247,0.7035999
-7.0027194,-0.24529733
-7.856303,-1.2367352
-4.103102,0.30915672
-7.307935,-1.6677206
7.3148646,0.7665385
-7.7005663,-1.4386599
-5.1845403,0.25863975
-4.578882,0.43551323
-6.350461,-1.5934154
-7.7285576,-0.24112
-6.5818686,-1.4932711
-7.6524,-1.301928
-5.701304,-0.22682796
-6.433733,0.3731662
-7.2816887,-1.5329529
-5.667759,-0.34247032
-2.9936264,-0.35913384
-7.435689,-0.29491836
-6.5466485,0.63045406
-6.872533,-1.0992136
-7.255055,0.117397964
-7.927966,-0.972827
-6.040133,-0.49741822
-7.0205703,-0.4452128
-3.8608615,0.5881091
-7.3106465,-0.22032261
-5.8609476,-0.8682682
-5.2300677,-0.5285908
-4.9694104,-0.42092326
-3.4588606,-0.17054945
-3.851187,0.56390166
-7.9227295,-1.1143471
-7.236273,-0.108965866
-7.7998405,-0.27490187
-6.770096,-0.8434181
-4.672166,0.41547114
-5.723655,-0.63242996
-5.3722825,-1.0847107
-6.333509,-1.5816026
-8.041057,-1.0132906
-7.2091675,-1.5175875
-6.465964,-1.2360185
-7.389874,0.047966648
-6.8697295,-0.53641427
-6.5252542,-0.3446671
-3.774774,-0.008471721
-5.283026,-0.01716267
-7.9397006,-1.0174223
-4.827119,0.67117304
-4.99298,0.2716153
-6.9625587,0.18601836
-7.826607,-1.2552906
-3.6540654,-0.009720998
-5.27606,0.28463936
-4.821067,-0.6567629
-4.765861,0.57380015
-5.2470837,0.033226386
-7.834742,-1.2651789
-3.8183272,-0.7419931
-5.9775867,-0.3582176
-5.1345177,-0.47247034
-7.599353,-1.3693246
-6.1836033,0.32492238
-3.344933,-0.08371224
-6.1236405,-1.2526039
-4.8363247,0.5239416
-5.292758,-0.27210784
-7.371141,-0.2351843
-3.6670628,0.2727568
-6.881024,-0.23001724
-5.4044714,-0.6570881
0.09013431,0.78767824
-3.843699,-0.24802253
-4.1188526,-1.0249108
-4.388253,-0.0047293883
-5.418812,-0.4835557
-7.102854,-0.9808749
0.0017592415,0.7493265
-5.6154675,-1.1619163
-7.6912065,-1.4496838
-7.2188673,-1.1426904
-6.325622,0.61511457
-5.0794086,-0.14705904
-4.897017,-0.87104607
-6.3128767,-0.8214067
-5.8972063,-1.2693263
-3.127409,0.23980474
-7.7063107,-0.31334853
-4.637722,-0.37607828
-7.8208127,-0.5031396
-5.1122055,-0.38336208
-5.2729583,-0.26978007
1.2937012,-0.39774948
-4.4298587,0.35338745
-3.7889302,-0.70640016
-7.55642,-1.608883
-7.5934687,-1.0977079
-6.9675083,0.40306434
-6.3524756,-1.2637793
-3.492128,-0.09451005
-7.272777,-1.6206304
-6.3815713,-0.11577324
-4.8162446,-0.8428079
-4.852565,-1.2231911
-6.7384286,-0.7098459
-4.105883,-1.0820687
-7.9038033,-1.158059
-3.7003782,-0.053123247
-5.959006,-0.51138765
-7.961474,-0.7063987
-4.9091444,0.13342728
-7.949279,-0.775986
0.6663123,1.0371913
-7.5047655,-0.7543808
-4.704069,-0.5917479
-5.3626094,-0.21808405
-5.3053765,0.12633513
-4.487502,-0.6642809
-6.655109,-1.3622361
-7.022494,-1.7145401
-5.7117925,-0.36614117
-6.822589,-1.8145356
-4.63076,-0.5030717
-6.9508495,-1.7453201
-4.574953,0.47020382
-3.877606,0.036900535
-4.255872,-0.7831894
-4.17015,-0.073877126
1.2375969,1.146709
-7.767729,-1.091933
-7.2377825,-0.03131521
-3.3183796,0.04708585
-5.2970586,-1.123615
-4.6777444,-0.35745507
-7.482038,-1.5033809
-4.7445645,-0.14930901
-7.2131267,-1.2757332
-5.3283887,-0.034343816
-7.832145,-0.32698965
-7.5476947,0.107472904
-6.99606,-0.0534456
-7.9958615,-1.1020321
-7.921549,-1.3417382
-3.8857307,-0.8937116
-7.5642786,-0.37832084
-6.9887085,-0.8104519
1.3589075,1.3649278
-4.722673,0.6277706
-5.314688,-1.1275598
0.48711956,0.82789916
-6.986326,-1.65797
-5.0430617,-1.0127757
0.009638208,0.48101708
-5.100107,-0.5878695
-6.7414355,-1.5470344
-3.7237988,-0.111825064
-7.559508,-1.2482187
0.3429453,0.65542597
-7.756577,-1.414357
-7.9119897,-0.73442316
-4.3786693,0.20719221
-6.924429,0.3846628
-6.7095885,-0.72909284
-0.016317839,0.3273314
-6.1795464,-0.5056273
-5.2367043,-1.1792793
-7.8592706,-1.1312265
-7.947924,-1.1284878
-5.6419096,0.22162062
-5.0443487,0.2385764
-3.6267312,0.047842517
-7.4402957,0.029226119
-4.7252107,0.5324123
-7.7161727,-0.1868352
-4.344097,-0.15480651
-6.0498247,0.2090197
0.8206991,-0.22056356
-4.4843645,-0.39349166
1.349393,1.3295995
-7.9997935,-1.0965264
-5.9842324,-1.017507
-4.298845,0.40159133
-4.388445,-0.088393755
-5.9629827,-1.4445349
-7.58414,-1.3776907
-6.2298813,-0.5121714

